Predicting Conflict Impact on Performance in O-RAN

The O-RAN Alliance promotes the integration of intelligent autonomous agents to control the Radio Access Network (RAN). This improves flexibility, performance, and observability in the RAN, but introduces new challenges, such as the detection and management of conflicts among the intelligent autonomous agents. A solution consists of profiling the agents before deployment to gather statistical information about their decision-making behavior, then using the information to estimate the level of conflict among agents with different goals. This approach enables determining the occurrence of conflicts among agents, but does not provide information about the impact on RAN performance, including potential service degradation. The problem becomes more complex when agents generate control actions at different timescales, which makes conflict severity hard to predict. In this paper, we present a novel approach that fills this gap. Our solution leverages the same data used to determine conflict severity but extends its use to predict the impact of such conflicts on RAN performance based on the frequency at which each agent generates actions, giving more weight to faster applications, which exert control more frequently. Via a prototype, we demonstrate that our solution is viable and accurately predicts conflict impact on RAN performance.

==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-1.tsv <==
0	0
0	0.2336
40	0.2348
63	0.236
98	0.2374
115	0.2386
171	0.2398
280	0.2409
309	0.2421
352	0.2433
414	0.2445
535	0.2456
658	0.2468
686	0.248
713	0.2491
751	0.2503
777	0.2515
799	0.2526
881	0.2538
897	0.255
953	0.2561
1005	0.2573
1063	0.2585
1129	0.2599
1161	0.2611
1273	0.2623
1316	0.2634
1317	0.2652
1409	0.2664
1480	0.2675
1505	0.2687
1577	0.2702
1649	0.2713
1793	0.2728
1881	0.2742
1993	0.2754
2025	0.2766
2063	0.2777
2119	0.2792
2145	0.2807
2221	0.2818
2277	0.283
2341	0.2842
2365	0.2853
2513	0.2871
2537	0.2883
2610	0.2894
2633	0.2909
2705	0.2921
2737	0.2932
2807	0.2944
2819	0.2956
2849	0.297
2913	0.2982
3009	0.3011
3072	0.3023
3096	0.3034
3160	0.3046
3236	0.3058
3338	0.307
3384	0.3081
3408	0.3093
3456	0.3105
3496	0.3116
3579	0.3128
3620	0.314
3656	0.3151
3712	0.3163
3805	0.3175
3851	0.3186
3912	0.3198
3939	0.3213
3997	0.3224
4036	0.3236
4068	0.3248
4096	0.3259
4161	0.3271
4232	0.3283
4275	0.3294
4303	0.3306
4318	0.3318
4350	0.3329
4404	0.3341
4428	0.3353
4480	0.3364
4526	0.3376
4564	0.3388
4624	0.34
4694	0.3411
4716	0.3423
4736	0.3435
4775	0.3446
4806	0.3458
4858	0.347
4926	0.3481
4944	0.3493
4980	0.3505
5043	0.3516
5100	0.3528
5184	0.354
5206	0.3551
5240	0.3563
5277	0.3575
5336	0.3586
5392	0.3598
5424	0.361
5489	0.3621
5518	0.3633
5542	0.3645
5584	0.3657
5705	0.3668
5744	0.368
5754	0.3692
5771	0.3703
5836	0.3715
5868	0.3727
5906	0.3738
5928	0.375
6016	0.3765
6098	0.3776
6120	0.3788
6153	0.38
6179	0.3811
6227	0.3823
6262	0.3835
6308	0.3846
6335	0.3861
6391	0.3873
6467	0.3884
6489	0.3896
6503	0.3908
6559	0.3919
6619	0.3931
6711	0.3943
6742	0.3954
6763	0.3969
6793	0.3981
6826	0.3992
6867	0.4004
6911	0.4016
6970	0.4027
6996	0.4039
7057	0.4051
7109	0.4062
7179	0.4074
7223	0.4089
7303	0.41
7333	0.4112
7348	0.4124
7421	0.4136
7487	0.4147
7519	0.4159
7568	0.4171
7591	0.4182
7647	0.4194
7743	0.4206
7775	0.422
7807	0.4238
7855	0.4252
7896	0.4264
7919	0.4276
7988	0.4287
8023	0.4299
8051	0.4311
8164	0.4322
8223	0.4334
8255	0.4346
8354	0.4357
8431	0.4369
8478	0.4381
8495	0.4393
8559	0.4407
8607	0.4422
8677	0.4433
8701	0.4445
8743	0.4457
8768	0.4471
8800	0.4483
8831	0.4495
8883	0.4506
8927	0.4521
8979	0.4533
9011	0.4544
9023	0.4559
9039	0.4571
9070	0.4582
9086	0.4594
9154	0.4606
9171	0.4617
9202	0.4629
9226	0.4641
9244	0.4652
9277	0.4664
9314	0.4679
9377	0.469
9408	0.4702
9421	0.4714
9460	0.4725
9510	0.474
9537	0.4752
9566	0.4763
9602	0.4775
9654	0.4787
9670	0.4798
9694	0.481
9758	0.4822
9820	0.4834
9861	0.4845
9879	0.4857
9902	0.4869
9928	0.488
9962	0.4892
9991	0.4904
1.007e+04	0.4915
1.012e+04	0.4927
1.015e+04	0.4945
1.02e+04	0.4956
1.022e+04	0.4968
1.026e+04	0.498
1.03e+04	0.4991
1.038e+04	0.5003
1.041e+04	0.5015
1.043e+04	0.5026
1.048e+04	0.5038
1.052e+04	0.505
1.055e+04	0.5061
1.059e+04	0.5073
1.062e+04	0.5085
1.065e+04	0.5096
1.068e+04	0.5108
1.075e+04	0.512
1.076e+04	0.5131
1.082e+04	0.5143
1.084e+04	0.5155
1.085e+04	0.5169
1.087e+04	0.5181
1.088e+04	0.5193
1.096e+04	0.5207
1.1e+04	0.5219
1.102e+04	0.5231
1.112e+04	0.5242
1.113e+04	0.5254
1.116e+04	0.5266
1.124e+04	0.5277
1.128e+04	0.5289
1.13e+04	0.5301
1.133e+04	0.5312
1.142e+04	0.5324
1.144e+04	0.5336
1.146e+04	0.5348
1.148e+04	0.5359
1.153e+04	0.5371
1.158e+04	0.5383
1.161e+04	0.5394
1.166e+04	0.5406
1.17e+04	0.5418
1.175e+04	0.5429
1.179e+04	0.5441
1.181e+04	0.5459
1.182e+04	0.547
1.185e+04	0.5482
1.192e+04	0.5494
1.196e+04	0.5505
1.199e+04	0.552
1.203e+04	0.5532
1.206e+04	0.5543
1.211e+04	0.5555
1.218e+04	0.5567
1.224e+04	0.5578
1.226e+04	0.559
1.23e+04	0.5602
1.231e+04	0.5613
1.238e+04	0.5625
1.244e+04	0.5637
1.247e+04	0.5648
1.25e+04	0.566
1.254e+04	0.5672
1.256e+04	0.5683
1.264e+04	0.5695
1.268e+04	0.5707
1.27e+04	0.5718
1.275e+04	0.573
1.277e+04	0.5745
1.282e+04	0.5756
1.286e+04	0.5768
1.291e+04	0.578
1.298e+04	0.5791
1.301e+04	0.5803
1.305e+04	0.5815
1.311e+04	0.5827
1.313e+04	0.5838
1.315e+04	0.585
1.321e+04	0.5862
1.325e+04	0.5873
1.328e+04	0.5885
1.33e+04	0.5897
1.336e+04	0.5908
1.34e+04	0.592
1.342e+04	0.5932
1.347e+04	0.5943
1.35e+04	0.5955
1.358e+04	0.5967
1.361e+04	0.5978
1.367e+04	0.599
1.371e+04	0.6002
1.376e+04	0.6013
1.381e+04	0.6025
1.387e+04	0.6037
1.39e+04	0.6048
1.393e+04	0.6063
1.396e+04	0.6078
1.4e+04	0.6089
1.404e+04	0.6101
1.408e+04	0.6113
1.416e+04	0.6124
1.418e+04	0.6136
1.422e+04	0.6151
1.426e+04	0.6162
1.43e+04	0.6174
1.435e+04	0.6186
1.437e+04	0.6197
1.44e+04	0.6209
1.446e+04	0.6221
1.448e+04	0.6232
1.453e+04	0.6244
1.458e+04	0.6256
1.464e+04	0.6268
1.465e+04	0.6279
1.469e+04	0.6291
1.474e+04	0.6303
1.478e+04	0.6314
1.481e+04	0.6326
1.486e+04	0.6338
1.49e+04	0.6349
1.492e+04	0.6361
1.495e+04	0.6376
1.508e+04	0.6387
1.515e+04	0.6399
1.518e+04	0.6411
1.518e+04	0.6422
1.526e+04	0.6434
1.532e+04	0.6446
1.533e+04	0.646
1.537e+04	0.6472
1.542e+04	0.6484
1.545e+04	0.6495
1.554e+04	0.6507
1.558e+04	0.6519
1.564e+04	0.653
1.57e+04	0.6542
1.574e+04	0.6554
1.58e+04	0.6565
1.588e+04	0.6577
1.591e+04	0.6589
1.597e+04	0.66
1.601e+04	0.6612
1.608e+04	0.6627
1.615e+04	0.6638
1.62e+04	0.665
1.624e+04	0.6662
1.628e+04	0.6673
1.632e+04	0.6685
1.641e+04	0.6697
1.646e+04	0.6709
1.651e+04	0.672
1.653e+04	0.6732
1.663e+04	0.6744
1.67e+04	0.6755
1.678e+04	0.6767
1.684e+04	0.6779
1.693e+04	0.679
1.698e+04	0.6802
1.702e+04	0.6817
1.706e+04	0.6828
1.718e+04	0.684
1.725e+04	0.6852
1.733e+04	0.6863
1.736e+04	0.6875
1.739e+04	0.6887
1.754e+04	0.6898
1.756e+04	0.691
1.761e+04	0.6922
1.764e+04	0.6933
1.774e+04	0.6945
1.78e+04	0.6957
1.79e+04	0.6968
1.796e+04	0.6983
1.802e+04	0.6995
1.805e+04	0.7006
1.818e+04	0.7018
1.821e+04	0.703
1.824e+04	0.7041
1.828e+04	0.7053
1.835e+04	0.7065
1.852e+04	0.7079
1.856e+04	0.7091
1.859e+04	0.7103
1.864e+04	0.7114
1.871e+04	0.7126
1.877e+04	0.7138
1.88e+04	0.715
1.884e+04	0.7161
1.896e+04	0.7173
1.904e+04	0.7185
1.912e+04	0.7196
1.922e+04	0.7208
1.926e+04	0.722
1.931e+04	0.7231
1.936e+04	0.7243
1.939e+04	0.7255
1.944e+04	0.7266
1.949e+04	0.7278
1.956e+04	0.729
1.963e+04	0.7301
1.969e+04	0.7313
1.975e+04	0.7325
1.984e+04	0.7336
1.99e+04	0.7348
1.996e+04	0.736
2.004e+04	0.7371
2.012e+04	0.7383
2.014e+04	0.7395
2.019e+04	0.7407
2.028e+04	0.7421
2.039e+04	0.7433
2.046e+04	0.7445
2.054e+04	0.7456
2.057e+04	0.7468
2.067e+04	0.748
2.072e+04	0.7491
2.079e+04	0.7503
2.086e+04	0.7515
2.091e+04	0.7526
2.098e+04	0.7538
2.106e+04	0.755
2.115e+04	0.7561
2.119e+04	0.7573
2.124e+04	0.7585
2.135e+04	0.7596
2.144e+04	0.7608
2.147e+04	0.762
2.159e+04	0.7634
2.17e+04	0.7646
2.176e+04	0.7658
2.182e+04	0.7669
2.188e+04	0.7681
2.195e+04	0.7693
2.203e+04	0.7704
2.208e+04	0.7716
2.212e+04	0.7728
2.219e+04	0.7739
2.23e+04	0.7751
2.237e+04	0.7763
2.243e+04	0.7775
2.248e+04	0.7786
2.253e+04	0.7798
2.262e+04	0.781
2.271e+04	0.7821
2.28e+04	0.7833
2.285e+04	0.7845
2.301e+04	0.7856
2.309e+04	0.7868
2.322e+04	0.788
2.326e+04	0.7891
2.333e+04	0.7903
2.345e+04	0.7915
2.355e+04	0.7926
2.365e+04	0.7938
2.388e+04	0.795
2.399e+04	0.7961
2.409e+04	0.7973
2.418e+04	0.7985
2.435e+04	0.7996
2.442e+04	0.8008
2.455e+04	0.802
2.47e+04	0.8032
2.484e+04	0.8043
2.495e+04	0.8055
2.504e+04	0.8067
2.514e+04	0.8078
2.526e+04	0.809
2.536e+04	0.8102
2.541e+04	0.8113
2.558e+04	0.8125
2.567e+04	0.8137
2.582e+04	0.8148
2.591e+04	0.816
2.603e+04	0.8172
2.616e+04	0.8183
2.622e+04	0.8195
2.634e+04	0.8207
2.647e+04	0.8218
2.656e+04	0.823
2.67e+04	0.8242
2.68e+04	0.8254
2.692e+04	0.8265
2.698e+04	0.8277
2.714e+04	0.8289
2.727e+04	0.83
2.741e+04	0.8312
2.751e+04	0.8324
2.766e+04	0.8335
2.774e+04	0.8347
2.782e+04	0.8359
2.791e+04	0.837
2.8e+04	0.8382
2.807e+04	0.8394
2.818e+04	0.8405
2.835e+04	0.8417
2.845e+04	0.8429
2.853e+04	0.844
2.866e+04	0.8452
2.877e+04	0.8464
2.896e+04	0.8475
2.914e+04	0.8487
2.935e+04	0.8499
2.952e+04	0.8511
2.97e+04	0.8522
3.01e+04	0.8534
3.02e+04	0.8546
3.029e+04	0.8557
3.044e+04	0.8569
3.1e+04	0.8581
3.11e+04	0.8592
3.131e+04	0.8604
3.157e+04	0.8616
3.185e+04	0.8627
3.198e+04	0.8639
3.233e+04	0.8651
3.283e+04	0.8662
3.294e+04	0.8674
3.344e+04	0.8686
3.365e+04	0.8697
3.394e+04	0.8709
3.409e+04	0.8721
3.426e+04	0.8732
3.441e+04	0.8744
3.473e+04	0.8756
3.487e+04	0.8768
3.496e+04	0.8779
3.504e+04	0.8791
3.524e+04	0.8803
3.565e+04	0.8814
3.595e+04	0.8826
3.62e+04	0.8838
3.641e+04	0.8849
3.668e+04	0.8861
3.68e+04	0.8873
3.719e+04	0.8884
3.725e+04	0.8896
3.762e+04	0.8908
3.786e+04	0.8919
3.826e+04	0.8931
3.855e+04	0.8943
3.878e+04	0.8954
3.933e+04	0.8966
3.978e+04	0.8978
4.002e+04	0.8989
4.017e+04	0.9001
4.033e+04	0.9013
4.062e+04	0.9025
4.096e+04	0.9036
4.127e+04	0.9048
4.2e+04	0.906
4.268e+04	0.9071
4.334e+04	0.9083
4.411e+04	0.9095
4.484e+04	0.9106
4.51e+04	0.9118
4.546e+04	0.913
4.62e+04	0.9141
4.679e+04	0.9153
4.71e+04	0.9165
4.773e+04	0.9176
4.996e+04	0.9188
5.07e+04	0.92
5.18e+04	0.9211
5.336e+04	0.9223
5.44e+04	0.9235
5.56e+04	0.9246
5.638e+04	0.9258
5.756e+04	0.927
5.87e+04	0.9282
5.961e+04	0.9293
5.982e+04	0.9305
6.036e+04	0.9317
6.23e+04	0.9328
6.309e+04	0.934
6.403e+04	0.9352
6.486e+04	0.9363
6.592e+04	0.9375
6.648e+04	0.9387
6.788e+04	0.9398
6.892e+04	0.941
6.912e+04	0.9422
6.932e+04	0.9433
7.001e+04	0.9445
7.048e+04	0.9457
7.108e+04	0.9468
7.259e+04	0.948
7.303e+04	0.9492
7.359e+04	0.9504
7.496e+04	0.9515
7.61e+04	0.9527
7.825e+04	0.9539
7.932e+04	0.955
8.294e+04	0.9562
8.399e+04	0.9574
8.454e+04	0.9585
8.634e+04	0.9597
8.845e+04	0.9609
8.996e+04	0.962
9.154e+04	0.9632
9.377e+04	0.9644
9.545e+04	0.9655
9.76e+04	0.9667
9.898e+04	0.9679
9.935e+04	0.969
1.002e+05	0.9702
1.021e+05	0.9714
1.036e+05	0.9725
1.077e+05	0.9737
1.097e+05	0.9749
1.128e+05	0.9761
1.162e+05	0.9772
1.203e+05	0.9784
1.234e+05	0.9796
1.331e+05	0.9807
1.358e+05	0.9819
1.427e+05	0.9831
1.481e+05	0.9842
1.495e+05	0.9854
1.51e+05	0.9866
1.529e+05	0.9877
1.568e+05	0.9889
1.605e+05	0.9901
1.686e+05	0.9912
1.73e+05	0.9924
1.793e+05	0.9936
1.838e+05	0.9947
1.861e+05	0.9959
1.88e+05	0.9971
1.903e+05	0.9982
1.918e+05	0.9994
1.927e+05	1


==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-2.tsv <==
0	0
0	0.3409
12	0.3422
32	0.3435
47	0.3446
57	0.3457
79	0.3468
95	0.348
119	0.3491
131	0.3501
152	0.3511
159	0.3522
180	0.3532
193	0.3544
225	0.3555
249	0.3566
311	0.3577
359	0.3587
385	0.3598
449	0.361
498	0.3621
541	0.3631
569	0.3641
609	0.3655
639	0.3665
644	0.3676
668	0.3686
687	0.3697
720	0.3708
757	0.3718
801	0.3729
837	0.3739
880	0.3749
906	0.3759
925	0.377
957	0.378
1001	0.3791
1065	0.3801
1105	0.3811
1142	0.3822
1159	0.3832
1211	0.3842
1249	0.3854
1297	0.3866
1329	0.3878
1361	0.3889
1393	0.39
1439	0.3911
1499	0.3921
1505	0.3933
1545	0.3944
1585	0.3957
1648	0.3967
1686	0.3977
1727	0.3988
1770	0.3999
1821	0.401
1869	0.4021
1907	0.4031
1953	0.4043
1993	0.4053
2017	0.4063
2057	0.4074
2113	0.4087
2161	0.4098
2181	0.4109
2229	0.4119
2257	0.4129
2301	0.414
2346	0.4151
2385	0.4162
2433	0.4173
2461	0.4183
2504	0.4193
2545	0.4203
2593	0.4215
2657	0.4227
2713	0.4239
2769	0.4251
2833	0.4261
2897	0.4273
2924	0.4283
2960	0.4294
3009	0.4314
3040	0.4325
3102	0.4337
3122	0.4348
3161	0.4358
3232	0.437
3264	0.4383
3328	0.4395
3386	0.4405
3496	0.4416
3520	0.4427
3552	0.4438
3616	0.4449
3638	0.446
3654	0.4471
3712	0.4483
3746	0.4493
3808	0.4505
3836	0.4516
3856	0.4527
3888	0.4539
3958	0.4549
4004	0.456
4054	0.457
4090	0.458
4128	0.4592
4168	0.4602
4212	0.4612
4256	0.4623
4288	0.4634
4325	0.4645
4380	0.4655
4423	0.4665
4480	0.4676
4512	0.4689
4552	0.47
4611	0.4711
4661	0.4722
4704	0.4734
4759	0.4744
4798	0.4754
4832	0.4764
4904	0.4775
4960	0.4785
5000	0.4797
5028	0.4808
5064	0.4819
5088	0.483
5130	0.4841
5168	0.4852
5216	0.4864
5274	0.4875
5312	0.4885
5367	0.4896
5408	0.4906
5492	0.4917
5515	0.4927
5553	0.4938
5600	0.4952
5651	0.4963
5720	0.4974
5768	0.4985
5805	0.4996
5842	0.5006
5888	0.5018
5920	0.5028
5942	0.5038
5966	0.5048
6006	0.5059
6016	0.5071
6053	0.5081
6108	0.5092
6146	0.5103
6196	0.5113
6211	0.5124
6259	0.5134
6271	0.5145
6333	0.5156
6361	0.5166
6422	0.5176
6461	0.5186
6519	0.5197
6559	0.5211
6623	0.5222
6691	0.5232
6775	0.5243
6799	0.5253
6831	0.5264
6883	0.5275
6923	0.5285
6971	0.5296
7007	0.5308
7073	0.5319
7095	0.5329
7147	0.5341
7183	0.5352
7244	0.5362
7263	0.5374
7309	0.5385
7327	0.5396
7357	0.5407
7410	0.5417
7439	0.543
7495	0.5441
7531	0.5451
7611	0.5462
7647	0.5473
7685	0.5483
7717	0.5493
7761	0.5504
7807	0.5515
7846	0.5525
7907	0.5535
7937	0.5546
8021	0.5556
8053	0.5567
8083	0.5578
8149	0.5589
8191	0.56
8239	0.5611
8305	0.5624
8371	0.5636
8415	0.5647
8463	0.5658
8527	0.567
8595	0.5681
8633	0.5692
8671	0.5703
8735	0.5714
8783	0.5725
8863	0.5736
8935	0.5747
9003	0.5757
9036	0.5769
9070	0.5779
9094	0.5789
9153	0.5799
9193	0.581
9244	0.582
9272	0.5831
9338	0.5842
9384	0.5852
9438	0.5863
9494	0.5873
9526	0.5883
9552	0.5893
9582	0.5905
9612	0.5916
9654	0.5927
9686	0.5937
9730	0.5948
9778	0.5959
9806	0.5969
9836	0.598
9875	0.599
9972	0.6001
1.005e+04	0.6013
1.009e+04	0.6023
1.011e+04	0.6034
1.021e+04	0.6044
1.028e+04	0.6055
1.032e+04	0.6065
1.037e+04	0.6075
1.041e+04	0.6086
1.046e+04	0.6097
1.053e+04	0.6109
1.061e+04	0.6121
1.064e+04	0.6131
1.069e+04	0.6142
1.075e+04	0.6153
1.078e+04	0.6163
1.083e+04	0.6173
1.087e+04	0.6183
1.092e+04	0.6194
1.096e+04	0.6205
1.105e+04	0.6216
1.109e+04	0.6227
1.116e+04	0.6238
1.12e+04	0.6249
1.125e+04	0.6259
1.132e+04	0.6269
1.137e+04	0.628
1.143e+04	0.629
1.149e+04	0.6302
1.156e+04	0.6312
1.158e+04	0.6322
1.162e+04	0.6332
1.167e+04	0.6343
1.171e+04	0.6353
1.176e+04	0.6363
1.179e+04	0.6374
1.185e+04	0.6385
1.189e+04	0.6395
1.193e+04	0.6405
1.2e+04	0.6415
1.204e+04	0.6426
1.21e+04	0.6436
1.213e+04	0.6446
1.219e+04	0.6457
1.226e+04	0.6467
1.231e+04	0.6478
1.235e+04	0.6488
1.241e+04	0.6499
1.244e+04	0.6509
1.252e+04	0.652
1.258e+04	0.653
1.267e+04	0.6541
1.272e+04	0.6553
1.281e+04	0.6564
1.284e+04	0.6575
1.292e+04	0.6586
1.3e+04	0.6597
1.306e+04	0.6608
1.312e+04	0.6618
1.322e+04	0.6629
1.328e+04	0.6639
1.334e+04	0.665
1.339e+04	0.666
1.344e+04	0.667
1.353e+04	0.6682
1.359e+04	0.6692
1.362e+04	0.6702
1.37e+04	0.6713
1.376e+04	0.6723
1.384e+04	0.6734
1.392e+04	0.6744
1.399e+04	0.6755
1.404e+04	0.6765
1.412e+04	0.6776
1.42e+04	0.6786
1.427e+04	0.6797
1.433e+04	0.6807
1.44e+04	0.6818
1.446e+04	0.6828
1.453e+04	0.684
1.46e+04	0.6851
1.464e+04	0.6862
1.473e+04	0.6873
1.483e+04	0.6883
1.49e+04	0.6893
1.498e+04	0.6904
1.504e+04	0.6915
1.512e+04	0.6925
1.52e+04	0.6937
1.533e+04	0.6948
1.538e+04	0.6958
1.54e+04	0.6969
1.543e+04	0.6979
1.551e+04	0.699
1.559e+04	0.7
1.562e+04	0.7011
1.568e+04	0.7021
1.574e+04	0.7032
1.584e+04	0.7043
1.591e+04	0.7053
1.603e+04	0.7064
1.612e+04	0.7074
1.617e+04	0.7085
1.626e+04	0.7095
1.634e+04	0.7105
1.641e+04	0.7116
1.647e+04	0.7126
1.651e+04	0.7137
1.658e+04	0.7147
1.664e+04	0.7158
1.671e+04	0.7169
1.678e+04	0.718
1.687e+04	0.719
1.694e+04	0.72
1.705e+04	0.7211
1.715e+04	0.7222
1.721e+04	0.7233
1.727e+04	0.7244
1.731e+04	0.7254
1.735e+04	0.7265
1.738e+04	0.7276
1.747e+04	0.7286
1.753e+04	0.7296
1.759e+04	0.7307
1.768e+04	0.7317
1.778e+04	0.7327
1.785e+04	0.7338
1.792e+04	0.7348
1.801e+04	0.7359
1.806e+04	0.7369
1.813e+04	0.7379
1.82e+04	0.739
1.825e+04	0.7401
1.837e+04	0.7411
1.848e+04	0.7422
1.855e+04	0.7433
1.866e+04	0.7443
1.871e+04	0.7454
1.877e+04	0.7465
1.886e+04	0.7476
1.9e+04	0.7487
1.909e+04	0.7497
1.917e+04	0.7508
1.927e+04	0.7519
1.932e+04	0.7529
1.94e+04	0.754
1.947e+04	0.7551
1.962e+04	0.7561
1.971e+04	0.7572
1.985e+04	0.7583
1.991e+04	0.7594
1.997e+04	0.7604
2.003e+04	0.7615
2.017e+04	0.7627
2.024e+04	0.7638
2.036e+04	0.765
2.05e+04	0.766
2.056e+04	0.7671
2.06e+04	0.7681
2.074e+04	0.7692
2.082e+04	0.7703
2.09e+04	0.7713
2.095e+04	0.7724
2.107e+04	0.7734
2.114e+04	0.7745
2.124e+04	0.7755
2.131e+04	0.7766
2.142e+04	0.7776
2.15e+04	0.7787
2.158e+04	0.7799
2.164e+04	0.781
2.176e+04	0.7821
2.182e+04	0.7832
2.199e+04	0.7842
2.209e+04	0.7853
2.217e+04	0.7863
2.225e+04	0.7873
2.234e+04	0.7884
2.242e+04	0.7895
2.259e+04	0.7905
2.267e+04	0.7915
2.273e+04	0.7927
2.284e+04	0.7938
2.298e+04	0.7949
2.306e+04	0.7959
2.314e+04	0.797
2.319e+04	0.798
2.329e+04	0.7991
2.338e+04	0.8001
2.344e+04	0.8011
2.352e+04	0.8022
2.367e+04	0.8032
2.377e+04	0.8042
2.389e+04	0.8052
2.405e+04	0.8063
2.415e+04	0.8074
2.43e+04	0.8085
2.441e+04	0.8096
2.454e+04	0.8106
2.469e+04	0.8116
2.482e+04	0.8127
2.488e+04	0.8137
2.502e+04	0.8148
2.516e+04	0.8158
2.524e+04	0.8169
2.531e+04	0.8179
2.538e+04	0.819
2.545e+04	0.8203
2.559e+04	0.8213
2.569e+04	0.8224
2.583e+04	0.8234
2.593e+04	0.8245
2.601e+04	0.8256
2.604e+04	0.8266
2.616e+04	0.8276
2.628e+04	0.8287
2.64e+04	0.8297
2.66e+04	0.8308
2.67e+04	0.8318
2.677e+04	0.8329
2.692e+04	0.8341
2.703e+04	0.8352
2.719e+04	0.8362
2.728e+04	0.8373
2.737e+04	0.8383
2.746e+04	0.8394
2.758e+04	0.8404
2.767e+04	0.8414
2.785e+04	0.8425
2.795e+04	0.8436
2.809e+04	0.8447
2.82e+04	0.8457
2.828e+04	0.8467
2.835e+04	0.8477
2.853e+04	0.8488
2.863e+04	0.8499
2.872e+04	0.851
2.883e+04	0.8522
2.902e+04	0.8533
2.913e+04	0.8544
2.92e+04	0.8554
2.936e+04	0.8564
2.953e+04	0.8575
2.972e+04	0.8586
2.978e+04	0.8596
2.994e+04	0.8607
3.002e+04	0.8617
3.011e+04	0.8628
3.029e+04	0.8639
3.049e+04	0.865
3.068e+04	0.8661
3.081e+04	0.8672
3.092e+04	0.8684
3.098e+04	0.8695
3.118e+04	0.8705
3.127e+04	0.8715
3.155e+04	0.8726
3.162e+04	0.8737
3.182e+04	0.8747
3.2e+04	0.8759
3.222e+04	0.8769
3.237e+04	0.878
3.25e+04	0.879
3.261e+04	0.88
3.276e+04	0.8811
3.287e+04	0.8821
3.302e+04	0.8831
3.323e+04	0.8842
3.34e+04	0.8852
3.352e+04	0.8863
3.359e+04	0.8875
3.378e+04	0.8886
3.394e+04	0.8896
3.413e+04	0.8906
3.439e+04	0.8916
3.454e+04	0.8927
3.473e+04	0.8937
3.499e+04	0.8947
3.511e+04	0.8958
3.524e+04	0.8969
3.547e+04	0.8981
3.563e+04	0.8991
3.589e+04	0.9002
3.614e+04	0.9013
3.64e+04	0.9023
3.66e+04	0.9034
3.672e+04	0.9044
3.681e+04	0.9054
3.728e+04	0.9065
3.744e+04	0.9076
3.757e+04	0.9087
3.782e+04	0.9098
3.8e+04	0.9109
3.816e+04	0.9119
3.831e+04	0.913
3.861e+04	0.9141
3.878e+04	0.9152
3.913e+04	0.9163
3.941e+04	0.9173
3.96e+04	0.9184
3.993e+04	0.9194
4.03e+04	0.9205
4.059e+04	0.9216
4.094e+04	0.9226
4.121e+04	0.9237
4.152e+04	0.9247
4.184e+04	0.9257
4.214e+04	0.9267
4.235e+04	0.9278
4.257e+04	0.9288
4.287e+04	0.9298
4.351e+04	0.9308
4.385e+04	0.9319
4.404e+04	0.933
4.433e+04	0.9341
4.476e+04	0.9352
4.506e+04	0.9362
4.536e+04	0.9372
4.582e+04	0.9383
4.627e+04	0.9394
4.659e+04	0.9405
4.714e+04	0.9415
4.792e+04	0.9426
4.856e+04	0.9436
4.882e+04	0.9447
4.957e+04	0.9457
5.021e+04	0.9468
5.049e+04	0.9479
5.111e+04	0.9489
5.17e+04	0.9499
5.215e+04	0.951
5.251e+04	0.952
5.297e+04	0.953
5.349e+04	0.9541
5.384e+04	0.9551
5.468e+04	0.9562
5.524e+04	0.9573
5.606e+04	0.9584
5.69e+04	0.9596
5.754e+04	0.9607
5.798e+04	0.9617
5.83e+04	0.9627
5.902e+04	0.9638
5.957e+04	0.9649
6e+04	0.9659
6.079e+04	0.967
6.158e+04	0.9681
6.286e+04	0.9691
6.433e+04	0.9702
6.516e+04	0.9712
6.689e+04	0.9723
6.856e+04	0.9734
7.052e+04	0.9745
7.18e+04	0.9755
7.215e+04	0.9765
7.32e+04	0.9775
7.452e+04	0.9786
7.644e+04	0.9797
7.804e+04	0.9807
8.092e+04	0.9817
8.298e+04	0.9827
8.424e+04	0.9838
8.606e+04	0.9848
8.754e+04	0.9858
8.914e+04	0.9869
9.257e+04	0.9879
9.6e+04	0.9889
9.681e+04	0.9899
9.872e+04	0.991
1.006e+05	0.992
1.042e+05	0.9931
1.09e+05	0.9942
1.142e+05	0.9953
1.214e+05	0.9964
1.278e+05	0.9975
1.424e+05	0.9986
1.666e+05	0.9997
1.872e+05	1


==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-3.tsv <==
0	0
0	0.3212
14	0.3224
25	0.3235
51	0.3246
79	0.3257
110	0.327
135	0.3281
151	0.3292
170	0.3303
194	0.3314
249	0.3325
277	0.3337
335	0.3348
390	0.3359
410	0.337
458	0.3381
518	0.3392
552	0.3403
589	0.3414
629	0.3429
658	0.344
696	0.3451
759	0.3462
801	0.3475
845	0.3486
891	0.3497
1015	0.3508
1081	0.3519
1116	0.3531
1129	0.3542
1185	0.3553
1225	0.3564
1274	0.3575
1307	0.3586
1326	0.3597
1357	0.3608
1411	0.362
1435	0.3631
1473	0.3642
1505	0.3661
1582	0.3672
1677	0.3683
1714	0.3694
1757	0.3705
1819	0.3717
1871	0.3728
1941	0.3739
2000	0.375
2057	0.3761
2099	0.3772
2161	0.3783
2250	0.3795
2275	0.3806
2329	0.3817
2360	0.383
2424	0.3841
2441	0.3852
2465	0.3863
2529	0.3876
2593	0.3887
2628	0.3898
2653	0.3909
2726	0.392
2749	0.3931
2779	0.3942
2801	0.3954
2839	0.3965
2896	0.3976
2948	0.3987
2987	0.3998
3009	0.4017
3050	0.4028
3136	0.4039
3190	0.4051
3228	0.4062
3283	0.4073
3328	0.4084
3368	0.4095
3422	0.4106
3475	0.4117
3554	0.4128
3585	0.414
3632	0.4151
3678	0.4162
3736	0.4173
3784	0.4184
3830	0.4195
3896	0.4206
3957	0.4219
3995	0.423
4031	0.4241
4070	0.4253
4096	0.4264
4176	0.4275
4232	0.4286
4267	0.4297
4288	0.4308
4340	0.4319
4388	0.433
4441	0.4342
4476	0.4353
4523	0.4364
4556	0.4375
4616	0.4386
4656	0.4397
4682	0.4408
4746	0.442
4799	0.4431
4816	0.4443
4864	0.4459
4911	0.447
4946	0.4482
5009	0.4493
5056	0.4504
5088	0.4515
5118	0.4526
5147	0.4537
5180	0.4548
5196	0.4559
5224	0.4572
5264	0.4583
5288	0.4594
5322	0.4606
5396	0.4617
5441	0.4628
5475	0.4639
5517	0.465
5560	0.4661
5617	0.4672
5653	0.4684
5712	0.4695
5728	0.4706
5779	0.4717
5832	0.473
5888	0.4741
5935	0.4752
5972	0.4763
6016	0.4784
6063	0.4795
6103	0.4806
6142	0.4817
6165	0.4828
6207	0.4839
6241	0.4851
6277	0.4862
6319	0.4873
6359	0.4884
6383	0.4895
6434	0.4906
6519	0.492
6591	0.4932
6643	0.4943
6655	0.4954
6704	0.4965
6787	0.4978
6806	0.4989
6862	0.5
6907	0.5013
6940	0.5024
6957	0.5035
7039	0.5046
7079	0.5057
7103	0.5068
7153	0.508
7199	0.5091
7264	0.5102
7331	0.5113
7392	0.5124
7437	0.5135
7493	0.5146
7519	0.5159
7577	0.517
7623	0.5183
7661	0.5194
7726	0.5205
7770	0.5216
7817	0.5227
7871	0.5239
7911	0.5253
7937	0.5264
7986	0.5275
8024	0.5286
8075	0.5297
8113	0.5309
8191	0.5321
8218	0.5332
8247	0.5344
8275	0.5356
8306	0.5367
8370	0.5378
8431	0.539
8475	0.5401
8503	0.5412
8539	0.5423
8572	0.5434
8619	0.5445
8653	0.5456
8713	0.5468
8745	0.5479
8795	0.549
8876	0.5501
8927	0.5512
8977	0.5523
9023	0.5545
9086	0.5557
9129	0.5568
9210	0.5579
9287	0.559
9332	0.5601
9374	0.5612
9446	0.5623
9514	0.5635
9567	0.5646
9640	0.5657
9695	0.5668
9745	0.5679
9806	0.569
9822	0.5701
9878	0.5712
9944	0.5724
1.001e+04	0.5735
1.004e+04	0.5747
1.008e+04	0.5759
1.016e+04	0.577
1.022e+04	0.5781
1.026e+04	0.5794
1.034e+04	0.5805
1.04e+04	0.5816
1.05e+04	0.5827
1.054e+04	0.5838
1.057e+04	0.5849
1.063e+04	0.5865
1.066e+04	0.5876
1.069e+04	0.5887
1.076e+04	0.5899
1.08e+04	0.591
1.086e+04	0.5921
1.094e+04	0.5932
1.098e+04	0.5943
1.103e+04	0.5954
1.11e+04	0.5967
1.116e+04	0.5978
1.121e+04	0.5989
1.125e+04	0.6
1.129e+04	0.6011
1.136e+04	0.6023
1.139e+04	0.6034
1.15e+04	0.6045
1.156e+04	0.6056
1.158e+04	0.6067
1.162e+04	0.6078
1.166e+04	0.6091
1.171e+04	0.6102
1.175e+04	0.6113
1.182e+04	0.6124
1.19e+04	0.6135
1.195e+04	0.6147
1.2e+04	0.6158
1.205e+04	0.6169
1.208e+04	0.618
1.214e+04	0.6191
1.217e+04	0.6202
1.221e+04	0.6213
1.226e+04	0.6225
1.234e+04	0.6236
1.236e+04	0.6248
1.24e+04	0.626
1.244e+04	0.6271
1.249e+04	0.6282
1.251e+04	0.6293
1.26e+04	0.6304
1.264e+04	0.6315
1.27e+04	0.6326
1.277e+04	0.6337
1.282e+04	0.635
1.287e+04	0.6361
1.293e+04	0.6372
1.3e+04	0.6384
1.305e+04	0.6395
1.315e+04	0.6407
1.32e+04	0.6419
1.325e+04	0.643
1.329e+04	0.6441
1.338e+04	0.6452
1.343e+04	0.6463
1.349e+04	0.6474
1.353e+04	0.6485
1.36e+04	0.6497
1.368e+04	0.6511
1.371e+04	0.6522
1.377e+04	0.6533
1.38e+04	0.6544
1.384e+04	0.6555
1.387e+04	0.6566
1.393e+04	0.6578
1.398e+04	0.6589
1.403e+04	0.66
1.414e+04	0.6611
1.42e+04	0.6622
1.428e+04	0.6633
1.431e+04	0.6644
1.439e+04	0.6656
1.443e+04	0.6667
1.45e+04	0.6678
1.456e+04	0.6689
1.46e+04	0.67
1.466e+04	0.6711
1.472e+04	0.6722
1.477e+04	0.6733
1.484e+04	0.6745
1.487e+04	0.6756
1.494e+04	0.6767
1.503e+04	0.6778
1.509e+04	0.6789
1.519e+04	0.68
1.525e+04	0.6811
1.533e+04	0.6823
1.539e+04	0.6834
1.545e+04	0.6845
1.552e+04	0.6856
1.555e+04	0.6867
1.568e+04	0.6878
1.576e+04	0.6889
1.579e+04	0.69
1.585e+04	0.6912
1.593e+04	0.6923
1.6e+04	0.6934
1.608e+04	0.6945
1.632e+04	0.6956
1.637e+04	0.6967
1.64e+04	0.698
1.643e+04	0.6991
1.649e+04	0.7002
1.655e+04	0.7013
1.661e+04	0.7024
1.667e+04	0.7036
1.68e+04	0.7047
1.69e+04	0.7058
1.695e+04	0.7069
1.704e+04	0.708
1.72e+04	0.7091
1.724e+04	0.7102
1.735e+04	0.7114
1.745e+04	0.7125
1.762e+04	0.7136
1.769e+04	0.7147
1.782e+04	0.7158
1.786e+04	0.7169
1.789e+04	0.718
1.804e+04	0.7191
1.809e+04	0.7203
1.82e+04	0.7214
1.832e+04	0.7225
1.845e+04	0.7236
1.852e+04	0.7247
1.864e+04	0.7258
1.872e+04	0.7269
1.881e+04	0.7281
1.891e+04	0.7292
1.898e+04	0.7303
1.906e+04	0.7314
1.913e+04	0.7325
1.919e+04	0.7336
1.924e+04	0.7349
1.932e+04	0.736
1.94e+04	0.7371
1.946e+04	0.7382
1.952e+04	0.7393
1.962e+04	0.7405
1.974e+04	0.7416
1.99e+04	0.7427
1.996e+04	0.7438
2.002e+04	0.7449
2.015e+04	0.746
2.03e+04	0.7471
2.038e+04	0.7483
2.046e+04	0.7494
2.052e+04	0.7505
2.062e+04	0.7516
2.071e+04	0.7527
2.082e+04	0.7538
2.088e+04	0.7549
2.097e+04	0.756
2.104e+04	0.7572
2.117e+04	0.7583
2.122e+04	0.7594
2.133e+04	0.7605
2.145e+04	0.7616
2.157e+04	0.7627
2.171e+04	0.7638
2.18e+04	0.7649
2.194e+04	0.7661
2.202e+04	0.7672
2.216e+04	0.7683
2.228e+04	0.7694
2.239e+04	0.7705
2.25e+04	0.7716
2.257e+04	0.7727
2.271e+04	0.7739
2.285e+04	0.775
2.3e+04	0.7761
2.308e+04	0.7772
2.328e+04	0.7783
2.345e+04	0.7794
2.354e+04	0.7805
2.368e+04	0.7816
2.377e+04	0.7828
2.393e+04	0.7839
2.401e+04	0.785
2.409e+04	0.7861
2.423e+04	0.7872
2.431e+04	0.7883
2.446e+04	0.7894
2.461e+04	0.7906
2.472e+04	0.7917
2.48e+04	0.7928
2.497e+04	0.7939
2.504e+04	0.795
2.528e+04	0.7961
2.54e+04	0.7972
2.545e+04	0.7983
2.564e+04	0.7995
2.581e+04	0.8006
2.592e+04	0.8017
2.608e+04	0.8028
2.619e+04	0.8039
2.639e+04	0.805
2.656e+04	0.8061
2.666e+04	0.8073
2.673e+04	0.8084
2.683e+04	0.8095
2.69e+04	0.8106
2.703e+04	0.8117
2.722e+04	0.8128
2.735e+04	0.8139
2.756e+04	0.815
2.763e+04	0.8162
2.783e+04	0.8173
2.794e+04	0.8184
2.81e+04	0.8195
2.818e+04	0.8206
2.838e+04	0.8217
2.851e+04	0.8228
2.867e+04	0.824
2.88e+04	0.8251
2.898e+04	0.8262
2.913e+04	0.8273
2.931e+04	0.8284
2.947e+04	0.8295
2.964e+04	0.8306
2.976e+04	0.8317
2.995e+04	0.8329
3.009e+04	0.834
3.015e+04	0.8351
3.031e+04	0.8362
3.039e+04	0.8373
3.053e+04	0.8384
3.07e+04	0.8395
3.087e+04	0.8406
3.114e+04	0.8418
3.126e+04	0.8429
3.141e+04	0.844
3.159e+04	0.8451
3.169e+04	0.8462
3.192e+04	0.8473
3.21e+04	0.8484
3.242e+04	0.8496
3.261e+04	0.8507
3.272e+04	0.8518
3.302e+04	0.8529
3.316e+04	0.854
3.33e+04	0.8551
3.355e+04	0.8562
3.377e+04	0.8573
3.408e+04	0.8585
3.422e+04	0.8596
3.442e+04	0.8607
3.458e+04	0.8618
3.477e+04	0.8629
3.499e+04	0.864
3.527e+04	0.8651
3.552e+04	0.8663
3.577e+04	0.8674
3.597e+04	0.8685
3.616e+04	0.8696
3.639e+04	0.8707
3.656e+04	0.8718
3.672e+04	0.8729
3.7e+04	0.874
3.717e+04	0.8752
3.737e+04	0.8763
3.76e+04	0.8774
3.775e+04	0.8785
3.792e+04	0.8796
3.814e+04	0.8807
3.832e+04	0.8818
3.858e+04	0.8831
3.886e+04	0.8842
3.919e+04	0.8853
3.941e+04	0.8865
3.981e+04	0.8876
4.003e+04	0.8887
4.019e+04	0.8898
4.047e+04	0.8909
4.068e+04	0.892
4.101e+04	0.8931
4.143e+04	0.8942
4.155e+04	0.8954
4.189e+04	0.8965
4.214e+04	0.8976
4.231e+04	0.8987
4.268e+04	0.8998
4.297e+04	0.9009
4.327e+04	0.902
4.337e+04	0.9031
4.359e+04	0.9043
4.403e+04	0.9054
4.433e+04	0.9065
4.468e+04	0.9076
4.501e+04	0.9087
4.531e+04	0.9098
4.552e+04	0.9109
4.585e+04	0.9121
4.617e+04	0.9132
4.659e+04	0.9143
4.685e+04	0.9154
4.733e+04	0.9165
4.785e+04	0.9176
4.823e+04	0.9187
4.864e+04	0.9198
4.902e+04	0.921
4.941e+04	0.9221
4.982e+04	0.9232
5.009e+04	0.9243
5.029e+04	0.9254
5.078e+04	0.9265
5.11e+04	0.9276
5.131e+04	0.9288
5.202e+04	0.9299
5.258e+04	0.931
5.303e+04	0.9321
5.378e+04	0.9332
5.401e+04	0.9343
5.454e+04	0.9354
5.525e+04	0.9365
5.552e+04	0.9377
5.66e+04	0.9388
5.709e+04	0.9399
5.777e+04	0.941
5.869e+04	0.9421
5.902e+04	0.9432
5.978e+04	0.9443
6.074e+04	0.9455
6.103e+04	0.9466
6.151e+04	0.9477
6.213e+04	0.9488
6.27e+04	0.9499
6.342e+04	0.951
6.403e+04	0.9521
6.474e+04	0.9532
6.532e+04	0.9544
6.59e+04	0.9555
6.745e+04	0.9566
6.892e+04	0.9577
6.938e+04	0.9588
7.067e+04	0.9599
7.142e+04	0.961
7.267e+04	0.9622
7.382e+04	0.9633
7.512e+04	0.9644
7.582e+04	0.9655
7.691e+04	0.9666
7.823e+04	0.9677
7.972e+04	0.9688
8.214e+04	0.9699
8.413e+04	0.9711
8.526e+04	0.9722
8.617e+04	0.9733
8.828e+04	0.9744
9.013e+04	0.9755
9.32e+04	0.9766
9.64e+04	0.9777
9.81e+04	0.9788
1.026e+05	0.98
1.044e+05	0.9811
1.065e+05	0.9822
1.088e+05	0.9833
1.168e+05	0.9844
1.211e+05	0.9855
1.258e+05	0.9866
1.325e+05	0.9878
1.39e+05	0.9889
1.401e+05	0.99
1.411e+05	0.9911
1.461e+05	0.9922
1.508e+05	0.9933
1.591e+05	0.9944
1.679e+05	0.9955
1.796e+05	0.9967
1.87e+05	0.9978
1.902e+05	0.9989
1.923e+05	1


==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-4.tsv <==
0	0
0	0.3674
12	0.3684
27	0.3694
45	0.3704
61	0.3717
79	0.3727
92	0.3737
111	0.3747
127	0.3758
136	0.3772
152	0.3782
173	0.3793
192	0.3803
207	0.3813
227	0.3823
277	0.3834
317	0.3846
344	0.3856
369	0.3867
405	0.3877
424	0.3887
478	0.3897
509	0.3908
541	0.3918
581	0.3928
607	0.394
641	0.3953
673	0.3963
715	0.3973
754	0.3984
857	0.3994
897	0.4008
941	0.4018
957	0.4029
1022	0.4039
1057	0.4049
1110	0.406
1137	0.407
1177	0.408
1213	0.409
1243	0.4101
1279	0.4111
1301	0.4121
1345	0.4131
1385	0.4142
1413	0.4152
1457	0.4162
1505	0.4181
1611	0.4191
1641	0.4201
1682	0.4211
1729	0.4222
1773	0.4232
1857	0.4242
1889	0.4253
1941	0.4265
2015	0.4275
2078	0.4285
2118	0.4296
2177	0.431
2209	0.432
2239	0.4331
2257	0.4341
2318	0.4351
2405	0.4361
2479	0.4372
2545	0.4382
2593	0.4392
2657	0.4402
2700	0.4413
2772	0.4423
2821	0.4435
2881	0.4448
2913	0.4458
2952	0.4468
2996	0.4478
3009	0.4493
3056	0.4503
3094	0.4513
3168	0.4524
3192	0.4536
3271	0.4546
3308	0.4556
3361	0.4567
3387	0.4577
3456	0.4587
3522	0.4598
3591	0.4608
3628	0.4618
3648	0.4628
3678	0.4639
3744	0.4651
3791	0.4661
3809	0.4671
3883	0.4682
3909	0.4692
3988	0.4702
4088	0.4715
4128	0.4725
4160	0.4735
4240	0.4745
4272	0.4756
4296	0.4768
4340	0.4778
4376	0.4789
4401	0.4799
4416	0.4811
4478	0.4821
4500	0.4832
4544	0.4844
4560	0.4854
4650	0.4864
4672	0.4875
4749	0.4885
4832	0.4895
4872	0.4906
4920	0.4916
4960	0.4926
4979	0.4938
5072	0.4949
5088	0.4959
5134	0.4969
5163	0.4979
5216	0.499
5272	0.5
5344	0.501
5382	0.5021
5440	0.5031
5480	0.5043
5560	0.5053
5590	0.5064
5600	0.5074
5622	0.5084
5656	0.5094
5694	0.5105
5728	0.5115
5748	0.5127
5775	0.5138
5808	0.5148
5837	0.5158
5880	0.5168
5923	0.5179
5989	0.5189
6016	0.5201
6046	0.5211
6110	0.5222
6137	0.5232
6162	0.5242
6197	0.5253
6239	0.5263
6289	0.5273
6327	0.5283
6354	0.5294
6403	0.5304
6453	0.5314
6511	0.5324
6571	0.5335
6623	0.5349
6650	0.5359
6687	0.5372
6741	0.5382
6802	0.5392
6923	0.5402
6982	0.5413
7039	0.5425
7099	0.5435
7135	0.5446
7215	0.5458
7279	0.5468
7315	0.5478
7327	0.5489
7367	0.5499
7405	0.5509
7445	0.552
7513	0.553
7531	0.554
7575	0.555
7599	0.5561
7647	0.5571
7695	0.5581
7743	0.5591
7803	0.5602
7847	0.5612
7887	0.5626
7919	0.5637
7975	0.5647
8042	0.5657
8067	0.5667
8137	0.5678
8178	0.5688
8231	0.57
8247	0.571
8279	0.5725
8319	0.5735
8359	0.5745
8394	0.5756
8431	0.5768
8466	0.5778
8495	0.5791
8515	0.5801
8546	0.5811
8612	0.5821
8639	0.5834
8695	0.5844
8768	0.5854
8807	0.5864
8843	0.5875
8863	0.5887
8907	0.5897
8935	0.5908
8961	0.5918
8989	0.5928
9023	0.5947
9066	0.5957
9119	0.5967
9142	0.5977
9199	0.5988
9278	0.5998
9342	0.6008
9374	0.6018
9452	0.6029
9566	0.6039
9641	0.6049
9686	0.6062
9726	0.6076
9778	0.6086
9822	0.6097
9870	0.6107
9934	0.6117
9965	0.6129
1.002e+04	0.614
1.007e+04	0.615
1.015e+04	0.616
1.017e+04	0.617
1.022e+04	0.6181
1.028e+04	0.6191
1.033e+04	0.6201
1.037e+04	0.6211
1.04e+04	0.6222
1.043e+04	0.6232
1.051e+04	0.6242
1.061e+04	0.6253
1.068e+04	0.6263
1.076e+04	0.6273
1.079e+04	0.6283
1.084e+04	0.6294
1.086e+04	0.6304
1.094e+04	0.6314
1.099e+04	0.6324
1.105e+04	0.6335
1.113e+04	0.6353
1.122e+04	0.6363
1.129e+04	0.6374
1.136e+04	0.6384
1.14e+04	0.6394
1.144e+04	0.6405
1.152e+04	0.6415
1.158e+04	0.6425
1.166e+04	0.6435
1.17e+04	0.6446
1.174e+04	0.6456
1.185e+04	0.6468
1.193e+04	0.6478
1.201e+04	0.6489
1.203e+04	0.6499
1.209e+04	0.6509
1.216e+04	0.652
1.229e+04	0.653
1.233e+04	0.654
1.238e+04	0.655
1.24e+04	0.6561
1.244e+04	0.6571
1.247e+04	0.6581
1.253e+04	0.6591
1.257e+04	0.6602
1.264e+04	0.6612
1.272e+04	0.6622
1.277e+04	0.6632
1.281e+04	0.6643
1.288e+04	0.6653
1.299e+04	0.6663
1.3e+04	0.6674
1.314e+04	0.6684
1.317e+04	0.6694
1.321e+04	0.6704
1.327e+04	0.6715
1.331e+04	0.6725
1.341e+04	0.6735
1.348e+04	0.6745
1.353e+04	0.6756
1.359e+04	0.6766
1.366e+04	0.6776
1.368e+04	0.6786
1.376e+04	0.6799
1.381e+04	0.6809
1.39e+04	0.6819
1.398e+04	0.6834
1.403e+04	0.6844
1.416e+04	0.6854
1.42e+04	0.6864
1.426e+04	0.6875
1.429e+04	0.6885
1.435e+04	0.6895
1.442e+04	0.6906
1.449e+04	0.6916
1.463e+04	0.6926
1.465e+04	0.6936
1.473e+04	0.6947
1.475e+04	0.6957
1.487e+04	0.6967
1.492e+04	0.6977
1.501e+04	0.6988
1.514e+04	0.6998
1.52e+04	0.7008
1.526e+04	0.7021
1.532e+04	0.7031
1.543e+04	0.7041
1.546e+04	0.7051
1.55e+04	0.7062
1.56e+04	0.7072
1.571e+04	0.7082
1.574e+04	0.7092
1.581e+04	0.7103
1.589e+04	0.7113
1.594e+04	0.7123
1.6e+04	0.7133
1.607e+04	0.7144
1.615e+04	0.7154
1.623e+04	0.7164
1.627e+04	0.7177
1.641e+04	0.7189
1.648e+04	0.7199
1.65e+04	0.7209
1.653e+04	0.722
1.657e+04	0.723
1.66e+04	0.7242
1.667e+04	0.7253
1.67e+04	0.7263
1.678e+04	0.7273
1.681e+04	0.7283
1.702e+04	0.7294
1.707e+04	0.7304
1.716e+04	0.7314
1.73e+04	0.7324
1.739e+04	0.7335
1.748e+04	0.7345
1.756e+04	0.7355
1.768e+04	0.7366
1.778e+04	0.7376
1.791e+04	0.7386
1.795e+04	0.7396
1.803e+04	0.7407
1.808e+04	0.7417
1.815e+04	0.7427
1.832e+04	0.7437
1.841e+04	0.7448
1.847e+04	0.7458
1.859e+04	0.7468
1.864e+04	0.7478
1.872e+04	0.7489
1.88e+04	0.7499
1.888e+04	0.7509
1.896e+04	0.752
1.908e+04	0.753
1.914e+04	0.754
1.92e+04	0.755
1.932e+04	0.7561
1.938e+04	0.7571
1.948e+04	0.7581
1.96e+04	0.7591
1.973e+04	0.7602
1.98e+04	0.7612
1.987e+04	0.7622
1.995e+04	0.7632
2.002e+04	0.7643
2.012e+04	0.7653
2.018e+04	0.7663
2.022e+04	0.7676
2.03e+04	0.7686
2.035e+04	0.7696
2.045e+04	0.7706
2.05e+04	0.7717
2.055e+04	0.7727
2.07e+04	0.7737
2.077e+04	0.7747
2.083e+04	0.7758
2.092e+04	0.7768
2.105e+04	0.7778
2.117e+04	0.7789
2.135e+04	0.7799
2.145e+04	0.7809
2.163e+04	0.7819
2.17e+04	0.783
2.191e+04	0.784
2.209e+04	0.785
2.223e+04	0.786
2.236e+04	0.7871
2.244e+04	0.7881
2.249e+04	0.7893
2.259e+04	0.7903
2.264e+04	0.7914
2.271e+04	0.7926
2.279e+04	0.7936
2.291e+04	0.7947
2.309e+04	0.7957
2.321e+04	0.7967
2.328e+04	0.7977
2.335e+04	0.7988
2.347e+04	0.7998
2.354e+04	0.8008
2.36e+04	0.8018
2.372e+04	0.8029
2.391e+04	0.8039
2.412e+04	0.8049
2.423e+04	0.806
2.439e+04	0.807
2.444e+04	0.808
2.453e+04	0.809
2.46e+04	0.8101
2.465e+04	0.8111
2.473e+04	0.8121
2.48e+04	0.8131
2.485e+04	0.8142
2.5e+04	0.8152
2.51e+04	0.8162
2.52e+04	0.8175
2.532e+04	0.8185
2.539e+04	0.8195
2.551e+04	0.8205
2.559e+04	0.8216
2.564e+04	0.8226
2.581e+04	0.8236
2.612e+04	0.8246
2.624e+04	0.8257
2.636e+04	0.8267
2.652e+04	0.8277
2.661e+04	0.8287
2.672e+04	0.8298
2.684e+04	0.8308
2.689e+04	0.8318
2.694e+04	0.8329
2.704e+04	0.8339
2.709e+04	0.8349
2.725e+04	0.8359
2.735e+04	0.837
2.747e+04	0.838
2.751e+04	0.839
2.756e+04	0.84
2.772e+04	0.8411
2.784e+04	0.8421
2.801e+04	0.8431
2.815e+04	0.8441
2.84e+04	0.8452
2.852e+04	0.8462
2.871e+04	0.8472
2.891e+04	0.8483
2.904e+04	0.8493
2.916e+04	0.8503
2.931e+04	0.8513
2.948e+04	0.8524
2.954e+04	0.8534
2.974e+04	0.8544
2.98e+04	0.8554
2.991e+04	0.8565
3.001e+04	0.8575
3.019e+04	0.8585
3.032e+04	0.8595
3.055e+04	0.8606
3.066e+04	0.8616
3.083e+04	0.8626
3.089e+04	0.8637
3.101e+04	0.8647
3.116e+04	0.8659
3.139e+04	0.8669
3.163e+04	0.868
3.174e+04	0.869
3.191e+04	0.87
3.222e+04	0.871
3.239e+04	0.8721
3.258e+04	0.8731
3.276e+04	0.8741
3.283e+04	0.8752
3.292e+04	0.8762
3.303e+04	0.8772
3.315e+04	0.8782
3.324e+04	0.8793
3.344e+04	0.8803
3.365e+04	0.8813
3.389e+04	0.8823
3.414e+04	0.8834
3.445e+04	0.8844
3.461e+04	0.8854
3.483e+04	0.8864
3.502e+04	0.8875
3.515e+04	0.8885
3.535e+04	0.8895
3.545e+04	0.8906
3.564e+04	0.8916
3.586e+04	0.8926
3.606e+04	0.8936
3.62e+04	0.8947
3.64e+04	0.8957
3.658e+04	0.8967
3.676e+04	0.8977
3.7e+04	0.8988
3.721e+04	0.8998
3.764e+04	0.9008
3.793e+04	0.9018
3.819e+04	0.9029
3.848e+04	0.9039
3.869e+04	0.9049
3.896e+04	0.906
3.919e+04	0.9072
3.951e+04	0.9082
3.983e+04	0.9092
3.992e+04	0.9103
4.011e+04	0.9113
4.03e+04	0.9123
4.063e+04	0.9133
4.09e+04	0.9144
4.114e+04	0.9154
4.135e+04	0.9164
4.166e+04	0.9175
4.212e+04	0.9185
4.3e+04	0.9195
4.316e+04	0.9205
4.356e+04	0.9216
4.389e+04	0.9226
4.441e+04	0.9236
4.494e+04	0.9246
4.511e+04	0.9257
4.534e+04	0.9267
4.547e+04	0.9277
4.567e+04	0.9287
4.602e+04	0.9298
4.617e+04	0.9308
4.637e+04	0.9318
4.676e+04	0.9329
4.746e+04	0.9339
4.759e+04	0.9349
4.816e+04	0.9359
4.858e+04	0.937
4.888e+04	0.938
4.936e+04	0.939
4.995e+04	0.94
5.021e+04	0.9411
5.045e+04	0.9421
5.078e+04	0.9431
5.098e+04	0.9441
5.193e+04	0.9452
5.274e+04	0.9462
5.328e+04	0.9472
5.385e+04	0.9483
5.49e+04	0.9493
5.512e+04	0.9503
5.564e+04	0.9513
5.658e+04	0.9524
5.72e+04	0.9534
5.801e+04	0.9544
5.905e+04	0.9554
5.922e+04	0.9565
6.013e+04	0.9575
6.091e+04	0.9585
6.171e+04	0.9595
6.218e+04	0.9606
6.255e+04	0.9616
6.353e+04	0.9626
6.481e+04	0.9637
6.605e+04	0.9647
6.707e+04	0.9657
6.776e+04	0.9667
6.852e+04	0.9678
6.967e+04	0.9688
7.225e+04	0.9698
7.357e+04	0.9708
7.639e+04	0.9719
7.808e+04	0.9729
7.882e+04	0.9739
8.286e+04	0.9749
8.704e+04	0.976
9.414e+04	0.977
1.007e+05	0.978
1.061e+05	0.9791
1.088e+05	0.9801
1.127e+05	0.9811
1.145e+05	0.9821
1.2e+05	0.9832
1.218e+05	0.9842
1.262e+05	0.9852
1.278e+05	0.9862
1.304e+05	0.9873
1.336e+05	0.9883
1.369e+05	0.9893
1.403e+05	0.9903
1.438e+05	0.9914
1.474e+05	0.9924
1.543e+05	0.9934
1.601e+05	0.9945
1.623e+05	0.9955
1.68e+05	0.9965
1.703e+05	0.9975
1.857e+05	0.9986
1.915e+05	0.9996
1.928e+05	1


==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-5.tsv <==
0	0
3	0.05684
11	0.2519
40	0.2531
63	0.2543
98	0.2559
115	0.257
157	0.258
206	0.259
273	0.26
305	0.2611
341	0.2622
377	0.2634
513	0.2646
609	0.2656
655	0.2668
669	0.2678
706	0.269
751	0.2705
777	0.2716
799	0.2727
873	0.2737
896	0.2748
941	0.2759
972	0.277
1031	0.2782
1097	0.2794
1134	0.2805
1177	0.2815
1249	0.2825
1312	0.2838
1317	0.2855
1397	0.2867
1473	0.288
1505	0.2895
1571	0.2905
1601	0.2916
1665	0.2927
1793	0.294
1869	0.2951
1917	0.2962
2005	0.2974
2028	0.2985
2093	0.2997
2119	0.3008
2145	0.3021
2217	0.3032
2273	0.3045
2335	0.3057
2353	0.3067
2433	0.3078
2513	0.3092
2537	0.3102
2609	0.3113
2633	0.3127
2705	0.314
2737	0.3151
2807	0.3163
2821	0.3175
2849	0.3186
2913	0.3198
2985	0.3209
3009	0.3228
3072	0.324
3096	0.3251
3152	0.3262
3232	0.3274
3300	0.3287
3384	0.3302
3408	0.3312
3456	0.3322
3496	0.3333
3558	0.3344
3616	0.3355
3648	0.3369
3709	0.338
3772	0.339
3818	0.3402
3867	0.3412
3916	0.3424
3939	0.3435
3997	0.3446
4036	0.3457
4068	0.3469
4096	0.3479
4152	0.349
4224	0.35
4247	0.351
4291	0.3522
4308	0.3533
4330	0.3544
4399	0.3556
4417	0.3566
4432	0.3577
4512	0.3592
4561	0.3604
4612	0.3616
4667	0.3628
4704	0.3639
4732	0.3649
4774	0.3661
4800	0.3672
4852	0.3683
4893	0.3694
4933	0.3705
4966	0.3716
5014	0.3726
5076	0.3739
5120	0.3749
5198	0.3759
5206	0.377
5240	0.3781
5277	0.3792
5336	0.3804
5392	0.3816
5424	0.3826
5489	0.3837
5518	0.3849
5542	0.386
5584	0.3871
5690	0.3883
5732	0.3894
5752	0.3904
5769	0.3914
5824	0.3925
5845	0.3935
5888	0.3947
5920	0.3958
5952	0.3968
6016	0.3982
6094	0.3993
6120	0.4005
6153	0.4017
6179	0.4028
6227	0.404
6262	0.4052
6308	0.4064
6335	0.4077
6391	0.4089
6467	0.4101
6489	0.4112
6503	0.4122
6559	0.4135
6619	0.4146
6711	0.4158
6742	0.4168
6763	0.4181
6793	0.4192
6826	0.4204
6867	0.4215
6911	0.4227
6970	0.4239
6996	0.425
7057	0.4261
7103	0.4272
7147	0.4283
7215	0.4295
7263	0.4308
7315	0.432
7341	0.4331
7373	0.4343
7435	0.4353
7507	0.4368
7543	0.4379
7583	0.439
7625	0.4401
7678	0.4411
7743	0.4421
7775	0.4435
7807	0.4451
7855	0.4465
7896	0.4475
7919	0.4486
7988	0.4498
8023	0.4509
8051	0.452
8121	0.453
8199	0.454
8241	0.4552
8311	0.4564
8410	0.4574
8438	0.4586
8479	0.4597
8526	0.4607
8559	0.4619
8607	0.4632
8671	0.4642
8695	0.4653
8734	0.4664
8763	0.4674
8773	0.4684
8811	0.4696
8854	0.4706
8911	0.4717
8940	0.4728
8999	0.4739
9023	0.476
9039	0.4771
9070	0.4782
9086	0.4793
9154	0.4805
9174	0.4815
9202	0.4826
9226	0.4837
9244	0.4847
9277	0.4859
9314	0.4872
9377	0.4883
9408	0.4895
9430	0.4905
9460	0.4916
9510	0.493
9537	0.4941
9566	0.4953
9602	0.4965
9654	0.4977
9670	0.4987
9694	0.4998
9758	0.5011
9814	0.5021
9839	0.5032
9874	0.5043
9900	0.5054
9928	0.5066
9962	0.5076
9991	0.5087
1.007e+04	0.5099
1.011e+04	0.5109
1.014e+04	0.5119
1.017e+04	0.5131
1.02e+04	0.5142
1.026e+04	0.5153
1.028e+04	0.5163
1.035e+04	0.5174
1.04e+04	0.5185
1.042e+04	0.5196
1.046e+04	0.5207
1.051e+04	0.5217
1.053e+04	0.5231
1.057e+04	0.5241
1.06e+04	0.5252
1.064e+04	0.5264
1.067e+04	0.5275
1.068e+04	0.5285
1.075e+04	0.5297
1.079e+04	0.5308
1.082e+04	0.5319
1.085e+04	0.5337
1.087e+04	0.5348
1.088e+04	0.5359
1.096e+04	0.5374
1.1e+04	0.5384
1.102e+04	0.5394
1.112e+04	0.5407
1.113e+04	0.5417
1.116e+04	0.5428
1.123e+04	0.5438
1.127e+04	0.5449
1.13e+04	0.5459
1.133e+04	0.547
1.137e+04	0.5481
1.144e+04	0.5493
1.146e+04	0.5503
1.147e+04	0.5513
1.152e+04	0.5524
1.156e+04	0.5535
1.16e+04	0.5547
1.165e+04	0.5559
1.168e+04	0.557
1.173e+04	0.5582
1.177e+04	0.5592
1.18e+04	0.5604
1.181e+04	0.5617
1.184e+04	0.5627
1.189e+04	0.5639
1.195e+04	0.5651
1.197e+04	0.5661
1.199e+04	0.5671
1.204e+04	0.5683
1.207e+04	0.5694
1.214e+04	0.5704
1.218e+04	0.5714
1.224e+04	0.5726
1.226e+04	0.5736
1.23e+04	0.5747
1.231e+04	0.5758
1.238e+04	0.577
1.244e+04	0.5781
1.247e+04	0.5793
1.251e+04	0.5805
1.254e+04	0.5816
1.257e+04	0.5827
1.265e+04	0.5838
1.269e+04	0.5849
1.272e+04	0.586
1.276e+04	0.5871
1.278e+04	0.5883
1.283e+04	0.5894
1.29e+04	0.5906
1.292e+04	0.5917
1.299e+04	0.5928
1.303e+04	0.5939
1.305e+04	0.5949
1.312e+04	0.5963
1.314e+04	0.5976
1.319e+04	0.5986
1.323e+04	0.5997
1.326e+04	0.6007
1.33e+04	0.6019
1.336e+04	0.6031
1.34e+04	0.6041
1.341e+04	0.6051
1.346e+04	0.6063
1.35e+04	0.6073
1.354e+04	0.6084
1.361e+04	0.6094
1.366e+04	0.6105
1.369e+04	0.6115
1.374e+04	0.6126
1.38e+04	0.6137
1.383e+04	0.6148
1.388e+04	0.6159
1.392e+04	0.6169
1.394e+04	0.618
1.397e+04	0.619
1.4e+04	0.62
1.404e+04	0.6212
1.408e+04	0.6222
1.416e+04	0.6234
1.419e+04	0.6246
1.422e+04	0.6257
1.426e+04	0.6268
1.43e+04	0.6279
1.435e+04	0.629
1.437e+04	0.63
1.44e+04	0.631
1.446e+04	0.6322
1.448e+04	0.6332
1.453e+04	0.6343
1.458e+04	0.6354
1.464e+04	0.6367
1.466e+04	0.6379
1.47e+04	0.639
1.475e+04	0.6401
1.479e+04	0.6411
1.484e+04	0.6422
1.487e+04	0.6432
1.491e+04	0.6443
1.493e+04	0.6455
1.495e+04	0.6465
1.508e+04	0.6476
1.515e+04	0.6487
1.518e+04	0.65
1.519e+04	0.651
1.528e+04	0.6522
1.533e+04	0.6534
1.535e+04	0.6544
1.538e+04	0.6556
1.542e+04	0.6566
1.545e+04	0.6576
1.554e+04	0.6588
1.558e+04	0.6599
1.564e+04	0.6611
1.57e+04	0.6622
1.574e+04	0.6633
1.58e+04	0.6644
1.588e+04	0.6655
1.591e+04	0.6666
1.597e+04	0.6677
1.601e+04	0.6687
1.608e+04	0.6701
1.615e+04	0.6712
1.62e+04	0.6723
1.624e+04	0.6733
1.628e+04	0.6744
1.632e+04	0.6755
1.641e+04	0.6766
1.646e+04	0.6777
1.651e+04	0.6789
1.653e+04	0.68
1.663e+04	0.6812
1.67e+04	0.6823
1.678e+04	0.6833
1.683e+04	0.6844
1.692e+04	0.6856
1.698e+04	0.6867
1.702e+04	0.6877
1.705e+04	0.6889
1.716e+04	0.6901
1.723e+04	0.6913
1.73e+04	0.6923
1.735e+04	0.6935
1.736e+04	0.6948
1.747e+04	0.6958
1.756e+04	0.697
1.758e+04	0.6981
1.762e+04	0.6991
1.771e+04	0.7003
1.778e+04	0.7014
1.788e+04	0.7026
1.794e+04	0.7037
1.8e+04	0.7048
1.803e+04	0.7058
1.807e+04	0.7069
1.818e+04	0.708
1.821e+04	0.709
1.824e+04	0.7101
1.828e+04	0.7111
1.835e+04	0.7122
1.849e+04	0.7132
1.854e+04	0.7143
1.858e+04	0.7154
1.864e+04	0.7164
1.87e+04	0.7176
1.873e+04	0.7186
1.878e+04	0.7198
1.881e+04	0.7208
1.886e+04	0.7219
1.899e+04	0.723
1.907e+04	0.7241
1.917e+04	0.7251
1.922e+04	0.7261
1.927e+04	0.7272
1.933e+04	0.7283
1.936e+04	0.7294
1.941e+04	0.7305
1.944e+04	0.7316
1.95e+04	0.7326
1.957e+04	0.7337
1.963e+04	0.7347
1.97e+04	0.7358
1.975e+04	0.7369
1.986e+04	0.738
1.991e+04	0.7391
1.997e+04	0.7403
2.01e+04	0.7415
2.013e+04	0.7425
2.016e+04	0.7436
2.02e+04	0.7446
2.028e+04	0.7458
2.039e+04	0.7469
2.046e+04	0.748
2.054e+04	0.7491
2.057e+04	0.7502
2.067e+04	0.7514
2.072e+04	0.7524
2.079e+04	0.7536
2.086e+04	0.7547
2.091e+04	0.7558
2.098e+04	0.7569
2.106e+04	0.758
2.115e+04	0.7592
2.119e+04	0.7602
2.124e+04	0.7613
2.135e+04	0.7625
2.144e+04	0.7637
2.147e+04	0.7647
2.159e+04	0.7662
2.169e+04	0.7672
2.174e+04	0.7682
2.182e+04	0.7694
2.187e+04	0.7705
2.193e+04	0.7715
2.2e+04	0.7725
2.206e+04	0.7736
2.211e+04	0.7747
2.217e+04	0.7757
2.227e+04	0.7768
2.232e+04	0.7778
2.24e+04	0.7789
2.245e+04	0.78
2.252e+04	0.781
2.261e+04	0.7821
2.269e+04	0.7833
2.277e+04	0.7844
2.282e+04	0.7855
2.297e+04	0.7867
2.304e+04	0.7878
2.313e+04	0.7889
2.325e+04	0.7899
2.327e+04	0.7909
2.336e+04	0.7921
2.348e+04	0.7932
2.355e+04	0.7943
2.365e+04	0.7953
2.379e+04	0.7963
2.399e+04	0.7975
2.407e+04	0.7986
2.413e+04	0.7997
2.432e+04	0.8007
2.438e+04	0.8017
2.451e+04	0.8029
2.465e+04	0.804
2.474e+04	0.8051
2.486e+04	0.8061
2.496e+04	0.8072
2.506e+04	0.8083
2.522e+04	0.8095
2.529e+04	0.8107
2.538e+04	0.8119
2.543e+04	0.813
2.56e+04	0.814
2.567e+04	0.815
2.582e+04	0.8162
2.591e+04	0.8174
2.603e+04	0.8184
2.615e+04	0.8196
2.62e+04	0.8206
2.633e+04	0.8218
2.645e+04	0.8229
2.653e+04	0.824
2.67e+04	0.8252
2.675e+04	0.8263
2.692e+04	0.8275
2.698e+04	0.8286
2.714e+04	0.8298
2.721e+04	0.8308
2.738e+04	0.8319
2.747e+04	0.833
2.758e+04	0.8342
2.77e+04	0.8353
2.778e+04	0.8364
2.787e+04	0.8375
2.791e+04	0.8386
2.805e+04	0.8397
2.81e+04	0.8408
2.819e+04	0.8418
2.841e+04	0.843
2.845e+04	0.8441
2.854e+04	0.8451
2.866e+04	0.8464
2.878e+04	0.8475
2.897e+04	0.8487
2.915e+04	0.8497
2.935e+04	0.8509
2.952e+04	0.8521
2.97e+04	0.8532
2.997e+04	0.8544
3.014e+04	0.8555
3.024e+04	0.8566
3.04e+04	0.8577
3.069e+04	0.8587
3.097e+04	0.8597
3.107e+04	0.8608
3.128e+04	0.862
3.146e+04	0.8631
3.178e+04	0.8642
3.192e+04	0.8653
3.226e+04	0.8664
3.248e+04	0.8674
3.28e+04	0.8685
3.294e+04	0.8696
3.313e+04	0.8708
3.354e+04	0.8718
3.366e+04	0.873
3.394e+04	0.874
3.409e+04	0.8752
3.426e+04	0.8762
3.441e+04	0.8773
3.469e+04	0.8783
3.487e+04	0.8794
3.496e+04	0.8806
3.504e+04	0.8817
3.523e+04	0.8828
3.562e+04	0.8839
3.588e+04	0.885
3.614e+04	0.8862
3.637e+04	0.8873
3.662e+04	0.8885
3.677e+04	0.8897
3.704e+04	0.8909
3.722e+04	0.8919
3.753e+04	0.893
3.764e+04	0.894
3.788e+04	0.895
3.825e+04	0.8961
3.848e+04	0.8973
3.874e+04	0.8984
3.917e+04	0.8994
3.946e+04	0.9006
3.985e+04	0.9016
4.003e+04	0.9026
4.023e+04	0.9037
4.04e+04	0.9048
4.063e+04	0.9059
4.098e+04	0.907
4.147e+04	0.9081
4.198e+04	0.9091
4.243e+04	0.9101
4.284e+04	0.9111
4.359e+04	0.9123
4.411e+04	0.9134
4.466e+04	0.9144
4.508e+04	0.9156
4.522e+04	0.9167
4.595e+04	0.9177
4.652e+04	0.9187
4.681e+04	0.9198
4.712e+04	0.9209
4.803e+04	0.9221
4.989e+04	0.9231
5.044e+04	0.9241
5.146e+04	0.9252
5.2e+04	0.9263
5.318e+04	0.9273
5.399e+04	0.9283
5.494e+04	0.9295
5.586e+04	0.9305
5.654e+04	0.9316
5.756e+04	0.9326
5.862e+04	0.9338
5.913e+04	0.9349
5.977e+04	0.9361
6.033e+04	0.9372
6.158e+04	0.9382
6.271e+04	0.9393
6.374e+04	0.9404
6.411e+04	0.9414
6.533e+04	0.9425
6.624e+04	0.9437
6.763e+04	0.9448
6.837e+04	0.9459
6.908e+04	0.9469
6.928e+04	0.9482
6.992e+04	0.9492
7.032e+04	0.9502
7.097e+04	0.9512
7.176e+04	0.9523
7.278e+04	0.9534
7.336e+04	0.9544
7.383e+04	0.9554
7.523e+04	0.9566
7.698e+04	0.9577
7.869e+04	0.9588
8.154e+04	0.96
8.339e+04	0.9612
8.435e+04	0.9622
8.505e+04	0.9633
8.754e+04	0.9643
8.907e+04	0.9654
9.019e+04	0.9665
9.254e+04	0.9675
9.421e+04	0.9686
9.581e+04	0.9697
9.783e+04	0.9709
9.919e+04	0.972
9.994e+04	0.973
1.009e+05	0.9741
1.028e+05	0.9751
1.042e+05	0.9762
1.08e+05	0.9773
1.11e+05	0.9784
1.129e+05	0.9795
1.174e+05	0.9806
1.204e+05	0.9816
1.27e+05	0.9828
1.335e+05	0.9839
1.365e+05	0.9849
1.427e+05	0.9859
1.488e+05	0.9869
1.498e+05	0.9882
1.528e+05	0.9894
1.568e+05	0.9906
1.605e+05	0.9916
1.686e+05	0.9927
1.733e+05	0.9939
1.803e+05	0.9951
1.85e+05	0.9963
1.88e+05	0.9976
1.904e+05	0.9988
1.927e+05	1


==> figurestikz/data/ecdf_concurrentdiff/dlbufferbytes-6.tsv <==
0	0
3	0.2842
11	0.3236
23	0.3247
35	0.3257
52	0.3267
64	0.3277
85	0.3287
98	0.3298
121	0.3309
143	0.332
157	0.3331
178	0.3342
193	0.3353
227	0.3363
267	0.3374
321	0.3385
360	0.3396
397	0.3406
449	0.3417
501	0.3427
545	0.3438
590	0.3449
619	0.3459
641	0.3472
667	0.3483
687	0.3494
720	0.3505
753	0.3516
793	0.3526
825	0.3537
880	0.3547
906	0.3558
929	0.3568
964	0.3579
1005	0.3589
1067	0.3599
1120	0.3609
1143	0.3621
1184	0.3631
1233	0.3642
1281	0.3656
1317	0.3669
1351	0.3679
1391	0.369
1423	0.37
1473	0.3711
1505	0.3726
1551	0.3736
1585	0.3748
1649	0.3759
1695	0.3769
1729	0.378
1793	0.3791
1841	0.3801
1881	0.3812
1935	0.3824
1985	0.3835
2017	0.3846
2049	0.3856
2109	0.3866
2145	0.3878
2177	0.389
2217	0.39
2257	0.3911
2301	0.3922
2346	0.3933
2385	0.3944
2433	0.3954
2470	0.3965
2513	0.3975
2551	0.3986
2609	0.3998
2657	0.4008
2713	0.402
2769	0.4032
2829	0.4043
2871	0.4054
2917	0.4065
2959	0.4075
3009	0.4097
3048	0.4107
3096	0.4118
3120	0.4128
3160	0.4138
3226	0.4149
3264	0.4162
3328	0.4174
3386	0.4185
3469	0.4195
3512	0.4205
3551	0.4216
3615	0.4226
3632	0.4237
3648	0.4249
3710	0.426
3744	0.4271
3806	0.4282
3834	0.4292
3856	0.4304
3888	0.4315
3946	0.4325
3992	0.4335
4048	0.4345
4080	0.4355
4112	0.4366
4153	0.4377
4196	0.4387
4242	0.4397
4280	0.4409
4310	0.442
4350	0.443
4406	0.4441
4446	0.4452
4512	0.4469
4552	0.4481
4611	0.4492
4661	0.4502
4704	0.4515
4742	0.4525
4792	0.4535
4832	0.4547
4888	0.4557
4949	0.4567
4980	0.4577
5014	0.4588
5061	0.4599
5088	0.4612
5130	0.4622
5172	0.4633
5214	0.4643
5248	0.4653
5283	0.4663
5336	0.4673
5376	0.4683
5448	0.4694
5503	0.4705
5533	0.4716
5568	0.4726
5600	0.4736
5654	0.4747
5720	0.4757
5760	0.4768
5800	0.478
5837	0.479
5878	0.48
5920	0.4814
5942	0.4824
5979	0.4835
6016	0.4853
6061	0.4864
6117	0.4874
6146	0.4885
6196	0.4896
6219	0.4906
6259	0.4917
6272	0.4928
6331	0.4938
6351	0.4948
6415	0.4958
6461	0.4968
6510	0.4979
6549	0.4989
6589	0.4999
6650	0.5009
6704	0.502
6775	0.5031
6799	0.5042
6831	0.5052
6883	0.5063
6923	0.5073
6971	0.5084
7007	0.5096
7073	0.5107
7095	0.5117
7147	0.5129
7185	0.514
7244	0.515
7263	0.5161
7309	0.5171
7329	0.5181
7357	0.5193
7411	0.5204
7439	0.5215
7495	0.5226
7530	0.5236
7591	0.5246
7634	0.5256
7678	0.5266
7714	0.5277
7760	0.5287
7799	0.5297
7828	0.5308
7876	0.5318
7921	0.5329
7967	0.534
8031	0.535
8057	0.5361
8109	0.5372
8179	0.5382
8222	0.5392
8255	0.5403
8311	0.5413
8371	0.5423
8417	0.5433
8463	0.5444
8499	0.5454
8562	0.5465
8620	0.5476
8668	0.5487
8703	0.5497
8759	0.5508
8792	0.5518
8835	0.5528
8911	0.5538
8967	0.5549
9023	0.5565
9062	0.5575
9085	0.5585
9146	0.5596
9186	0.5606
9214	0.5618
9246	0.5628
9278	0.5639
9338	0.5649
9386	0.5659
9434	0.5669
9474	0.568
9524	0.5691
9550	0.5703
9573	0.5713
9602	0.5724
9646	0.5734
9674	0.5745
9718	0.5757
9760	0.5767
9790	0.5777
9828	0.5788
9870	0.5799
9934	0.581
9991	0.582
1.005e+04	0.583
1.01e+04	0.5841
1.014e+04	0.5852
1.021e+04	0.5862
1.026e+04	0.5873
1.032e+04	0.5884
1.036e+04	0.5894
1.04e+04	0.5905
1.043e+04	0.5915
1.051e+04	0.5925
1.055e+04	0.5935
1.061e+04	0.5947
1.064e+04	0.5958
1.068e+04	0.5968
1.074e+04	0.5979
1.078e+04	0.5989
1.082e+04	0.6
1.085e+04	0.6011
1.088e+04	0.6021
1.093e+04	0.6031
1.097e+04	0.6041
1.105e+04	0.6052
1.11e+04	0.6063
1.115e+04	0.6074
1.12e+04	0.6085
1.125e+04	0.6095
1.13e+04	0.6106
1.137e+04	0.6116
1.142e+04	0.6126
1.146e+04	0.6136
1.15e+04	0.6146
1.156e+04	0.6156
1.159e+04	0.6168
1.163e+04	0.618
1.167e+04	0.619
1.172e+04	0.6202
1.177e+04	0.6213
1.181e+04	0.6224
1.185e+04	0.6234
1.189e+04	0.6245
1.194e+04	0.6255
1.2e+04	0.6265
1.203e+04	0.6275
1.208e+04	0.6286
1.212e+04	0.6297
1.219e+04	0.6308
1.225e+04	0.6318
1.23e+04	0.6328
1.232e+04	0.6339
1.238e+04	0.6349
1.243e+04	0.6359
1.247e+04	0.637
1.253e+04	0.638
1.258e+04	0.6391
1.267e+04	0.6403
1.272e+04	0.6413
1.277e+04	0.6423
1.283e+04	0.6433
1.286e+04	0.6443
1.292e+04	0.6454
1.301e+04	0.6464
1.305e+04	0.6474
1.312e+04	0.6486
1.32e+04	0.6497
1.326e+04	0.6508
1.33e+04	0.6519
1.335e+04	0.6529
1.34e+04	0.6539
1.345e+04	0.655
1.353e+04	0.6562
1.359e+04	0.6572
1.362e+04	0.6582
1.369e+04	0.6592
1.376e+04	0.6603
1.382e+04	0.6613
1.388e+04	0.6624
1.394e+04	0.6634
1.4e+04	0.6645
1.404e+04	0.6655
1.412e+04	0.6667
1.42e+04	0.6677
1.425e+04	0.6687
1.431e+04	0.6698
1.436e+04	0.6708
1.441e+04	0.6719
1.447e+04	0.6729
1.453e+04	0.6741
1.46e+04	0.6752
1.464e+04	0.6763
1.47e+04	0.6773
1.478e+04	0.6783
1.484e+04	0.6794
1.49e+04	0.6804
1.496e+04	0.6814
1.504e+04	0.6825
1.511e+04	0.6835
1.518e+04	0.6845
1.524e+04	0.6856
1.533e+04	0.6866
1.538e+04	0.6877
1.54e+04	0.6887
1.544e+04	0.6897
1.551e+04	0.6908
1.557e+04	0.6918
1.562e+04	0.6929
1.568e+04	0.694
1.574e+04	0.6952
1.583e+04	0.6963
1.59e+04	0.6973
1.597e+04	0.6983
1.606e+04	0.6993
1.614e+04	0.7004
1.619e+04	0.7014
1.626e+04	0.7024
1.634e+04	0.7035
1.641e+04	0.7045
1.646e+04	0.7056
1.651e+04	0.7068
1.658e+04	0.7078
1.664e+04	0.709
1.671e+04	0.71
1.678e+04	0.711
1.686e+04	0.7122
1.694e+04	0.7132
1.702e+04	0.7142
1.709e+04	0.7152
1.716e+04	0.7163
1.724e+04	0.7174
1.729e+04	0.7185
1.734e+04	0.7195
1.737e+04	0.7206
1.746e+04	0.7217
1.751e+04	0.7227
1.756e+04	0.7237
1.762e+04	0.7248
1.771e+04	0.7259
1.782e+04	0.7272
1.79e+04	0.7283
1.798e+04	0.7293
1.804e+04	0.7304
1.81e+04	0.7314
1.817e+04	0.7325
1.822e+04	0.7336
1.83e+04	0.7346
1.841e+04	0.7357
1.849e+04	0.7367
1.855e+04	0.7378
1.866e+04	0.7388
1.871e+04	0.7399
1.877e+04	0.7409
1.884e+04	0.742
1.895e+04	0.743
1.904e+04	0.744
1.914e+04	0.7451
1.922e+04	0.7461
1.928e+04	0.7471
1.933e+04	0.7482
1.94e+04	0.7492
1.945e+04	0.7503
1.956e+04	0.7513
1.968e+04	0.7523
1.975e+04	0.7533
1.986e+04	0.7544
1.992e+04	0.7554
1.998e+04	0.7565
2.004e+04	0.7576
2.014e+04	0.7586
2.02e+04	0.7596
2.029e+04	0.7606
2.042e+04	0.7617
2.05e+04	0.7628
2.057e+04	0.7638
2.066e+04	0.7649
2.075e+04	0.766
2.082e+04	0.767
2.09e+04	0.7681
2.095e+04	0.7691
2.106e+04	0.7701
2.112e+04	0.7711
2.12e+04	0.7722
2.127e+04	0.7733
2.137e+04	0.7744
2.146e+04	0.7754
2.155e+04	0.7765
2.16e+04	0.7775
2.167e+04	0.7785
2.176e+04	0.7795
2.182e+04	0.7806
2.195e+04	0.7816
2.206e+04	0.7826
2.212e+04	0.7837
2.222e+04	0.7847
2.229e+04	0.7858
2.24e+04	0.7868
2.245e+04	0.7879
2.26e+04	0.7889
2.268e+04	0.7899
2.273e+04	0.7909
2.283e+04	0.7919
2.296e+04	0.793
2.304e+04	0.7941
2.312e+04	0.7951
2.317e+04	0.7961
2.329e+04	0.7973
2.336e+04	0.7984
2.344e+04	0.7995
2.352e+04	0.8005
2.367e+04	0.8016
2.378e+04	0.8027
2.39e+04	0.8037
2.405e+04	0.8047
2.414e+04	0.8058
2.429e+04	0.8068
2.44e+04	0.8079
2.452e+04	0.809
2.466e+04	0.8101
2.482e+04	0.8112
2.488e+04	0.8122
2.502e+04	0.8133
2.514e+04	0.8144
2.524e+04	0.8154
2.53e+04	0.8164
2.537e+04	0.8174
2.544e+04	0.8185
2.553e+04	0.8196
2.567e+04	0.8206
2.58e+04	0.8217
2.591e+04	0.8229
2.601e+04	0.8239
2.604e+04	0.8251
2.616e+04	0.8261
2.627e+04	0.8271
2.638e+04	0.8282
2.658e+04	0.8292
2.666e+04	0.8302
2.676e+04	0.8313
2.687e+04	0.8323
2.694e+04	0.8334
2.707e+04	0.8344
2.725e+04	0.8354
2.733e+04	0.8365
2.741e+04	0.8375
2.754e+04	0.8386
2.766e+04	0.8397
2.777e+04	0.8408
2.79e+04	0.8419
2.799e+04	0.843
2.809e+04	0.844
2.822e+04	0.8451
2.83e+04	0.8462
2.843e+04	0.8472
2.854e+04	0.8482
2.863e+04	0.8492
2.873e+04	0.8503
2.888e+04	0.8514
2.903e+04	0.8525
2.914e+04	0.8535
2.925e+04	0.8545
2.945e+04	0.8556
2.954e+04	0.8566
2.974e+04	0.8577
2.983e+04	0.8588
2.997e+04	0.8598
3.01e+04	0.8609
3.017e+04	0.8619
3.034e+04	0.8629
3.053e+04	0.864
3.076e+04	0.8651
3.086e+04	0.8661
3.096e+04	0.8672
3.109e+04	0.8683
3.124e+04	0.8693
3.143e+04	0.8704
3.161e+04	0.8715
3.182e+04	0.8726
3.197e+04	0.8736
3.222e+04	0.8747
3.234e+04	0.8757
3.251e+04	0.8768
3.267e+04	0.8778
3.282e+04	0.8789
3.298e+04	0.8799
3.307e+04	0.8809
3.337e+04	0.882
3.346e+04	0.883
3.358e+04	0.8841
3.37e+04	0.8851
3.388e+04	0.8861
3.407e+04	0.8872
3.433e+04	0.8883
3.447e+04	0.8894
3.469e+04	0.8904
3.494e+04	0.8915
3.508e+04	0.8926
3.518e+04	0.8936
3.543e+04	0.8947
3.554e+04	0.8958
3.577e+04	0.8968
3.602e+04	0.8978
3.625e+04	0.8988
3.653e+04	0.8999
3.669e+04	0.9011
3.68e+04	0.9021
3.708e+04	0.9031
3.74e+04	0.9042
3.753e+04	0.9052
3.774e+04	0.9063
3.787e+04	0.9073
3.811e+04	0.9083
3.826e+04	0.9093
3.848e+04	0.9103
3.874e+04	0.9113
3.892e+04	0.9124
3.933e+04	0.9134
3.948e+04	0.9145
3.976e+04	0.9155
4.012e+04	0.9166
4.038e+04	0.9177
4.07e+04	0.9187
4.106e+04	0.9198
4.145e+04	0.9209
4.168e+04	0.922
4.204e+04	0.923
4.235e+04	0.9241
4.257e+04	0.9251
4.294e+04	0.9263
4.361e+04	0.9274
4.39e+04	0.9285
4.414e+04	0.9296
4.464e+04	0.9307
4.499e+04	0.9319
4.531e+04	0.9329
4.561e+04	0.9339
4.619e+04	0.935
4.655e+04	0.936
4.701e+04	0.937
4.773e+04	0.9381
4.82e+04	0.9391
4.876e+04	0.9401
4.94e+04	0.9411
5.026e+04	0.9422
5.067e+04	0.9433
5.118e+04	0.9443
5.179e+04	0.9453
5.218e+04	0.9463
5.278e+04	0.9474
5.32e+04	0.9484
5.368e+04	0.9495
5.424e+04	0.9505
5.51e+04	0.9516
5.586e+04	0.9526
5.658e+04	0.9537
5.732e+04	0.9547
5.782e+04	0.9557
5.83e+04	0.9568
5.901e+04	0.9578
5.957e+04	0.9589
5.991e+04	0.96
6.079e+04	0.9611
6.158e+04	0.9621
6.286e+04	0.9632
6.411e+04	0.9642
6.497e+04	0.9653
6.637e+04	0.9663
6.783e+04	0.9674
6.912e+04	0.9685
7.032e+04	0.9695
7.14e+04	0.9705
7.205e+04	0.9716
7.298e+04	0.9726
7.396e+04	0.9736
7.572e+04	0.9747
7.715e+04	0.9757
8.008e+04	0.9768
8.234e+04	0.9778
8.34e+04	0.9789
8.505e+04	0.9799
8.668e+04	0.9809
8.871e+04	0.982
8.968e+04	0.983
9.31e+04	0.984
9.589e+04	0.985
9.697e+04	0.9861
9.885e+04	0.9872
1.005e+05	0.9882
1.032e+05	0.9893
1.062e+05	0.9904
1.11e+05	0.9914
1.16e+05	0.9924
1.214e+05	0.9934
1.275e+05	0.9945
1.358e+05	0.9955
1.475e+05	0.9965
1.578e+05	0.9975
1.714e+05	0.9986
1.889e+05	0.9996
1.927e+05	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-1.tsv <==
3	0
3	0.1977
6	0.335
9	0.5724
12	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-2.tsv <==
12	0
12	0.01409
15	0.1184
18	0.3741
24	0.7272
27	0.9846
30	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-3.tsv <==
3	0
3	0.24
6	0.2921
9	0.3341
12	0.3852
15	0.5173
18	0.7562
21	0.8429
24	0.881
27	0.9149
30	0.9416
33	0.9566
36	0.9717
39	0.9884
42	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-4.tsv <==
3	0
3	0.1236
6	0.1411
9	0.1713
12	0.2195
15	0.4053
18	0.7101
21	0.7698
24	0.8312
27	0.8682
30	0.9162
33	0.954
36	0.9891
39	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-5.tsv <==
0	0
3	0.1648
6	0.2792
9	0.477
12	0.8357
15	0.8531
18	0.8957
24	0.9545
27	0.9974
30	1


==> figurestikz/data/ecdf_concurrentdiff/sliceprb-6.tsv <==
0	0
3	0.03295
6	0.05583
9	0.0954
12	0.1784
15	0.2653
18	0.4784
24	0.7727
27	0.9872
30	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-1.tsv <==
0.000448	0
0.001024	0.001168
0.002336	0.002336
0.005696	0.003505
0.01011	0.004673
0.04826	0.005841
0.04909	0.007009
0.04947	0.00847
0.04966	0.009638
0.04973	0.01081
0.04976	0.01373
0.04992	0.01489
0.05194	0.01606
0.05354	0.01723
0.05869	0.0184
0.06621	0.01957
0.06902	0.02074
0.07802	0.0219
0.09165	0.02307
0.09875	0.02424
0.09917	0.02629
0.1003	0.02745
0.1019	0.02862
0.1057	0.02979
0.1108	0.03096
0.1237	0.03213
0.1362	0.03329
0.1417	0.03446
0.1435	0.03563
0.1471	0.0368
0.1482	0.03797
0.1489	0.03972
0.1503	0.04089
0.157	0.04235
0.1646	0.04352
0.1735	0.04468
0.1762	0.04585
0.1802	0.04702
0.1942	0.04819
0.1981	0.04965
0.1986	0.05082
0.1987	0.05286
0.1987	0.05578
0.199	0.05695
0.208	0.05812
0.2114	0.05958
0.2189	0.06104
0.2202	0.06221
0.2235	0.06338
0.2274	0.06454
0.2357	0.06571
0.2428	0.06688
0.2467	0.06805
0.2474	0.06922
0.248	0.07039
0.2484	0.07155
0.2505	0.07272
0.2561	0.07389
0.2634	0.07506
0.2712	0.07623
0.2727	0.07739
0.2767	0.07856
0.2794	0.07973
0.284	0.0809
0.2889	0.08207
0.2932	0.08324
0.2971	0.0844
0.2978	0.08557
0.2984	0.08674
0.3004	0.08791
0.302	0.08908
0.3038	0.09025
0.3044	0.09141
0.3057	0.09346
0.3064	0.09463
0.307	0.09696
0.3083	0.09901
0.3107	0.1002
0.3154	0.1013
0.3223	0.1025
0.3229	0.1037
0.3284	0.1048
0.3389	0.106
0.3422	0.1072
0.3444	0.1084
0.3462	0.1095
0.3473	0.1107
0.3479	0.1119
0.3508	0.113
0.3524	0.1142
0.3565	0.1154
0.3604	0.1165
0.3638	0.1177
0.3688	0.1189
0.3731	0.12
0.3743	0.1212
0.382	0.1224
0.3891	0.1235
0.3909	0.1247
0.3929	0.1259
0.395	0.1273
0.3963	0.1285
0.397	0.13
0.4013	0.1311
0.407	0.1323
0.4086	0.1335
0.4119	0.1346
0.4203	0.1358
0.4231	0.137
0.4281	0.1381
0.4319	0.1393
0.4377	0.1405
0.4396	0.1416
0.4439	0.1428
0.4452	0.144
0.4463	0.1452
0.4487	0.1463
0.4518	0.1475
0.4551	0.1487
0.4575	0.1498
0.4599	0.151
0.4625	0.1522
0.4652	0.1533
0.4715	0.1545
0.4756	0.1557
0.487	0.1568
0.4927	0.158
0.4955	0.1592
0.4992	0.1603
0.5032	0.1615
0.5049	0.1627
0.5143	0.1638
0.5176	0.165
0.525	0.1662
0.5325	0.1673
0.5343	0.1685
0.5388	0.1697
0.5412	0.1709
0.5439	0.172
0.5457	0.1732
0.5492	0.1744
0.5519	0.1755
0.5524	0.177
0.5606	0.1782
0.565	0.1793
0.5691	0.1805
0.5754	0.1817
0.5789	0.1828
0.5822	0.184
0.5854	0.1852
0.5877	0.1863
0.5886	0.1875
0.5907	0.1887
0.6019	0.1898
0.608	0.191
0.6257	0.1925
0.6333	0.1936
0.6368	0.1948
0.6427	0.196
0.6449	0.1971
0.6473	0.1983
0.6499	0.1995
0.6548	0.2006
0.6563	0.2018
0.6607	0.203
0.6634	0.2041
0.6662	0.2053
0.6686	0.2065
0.6708	0.2079
0.6733	0.2091
0.6745	0.2103
0.675	0.2114
0.6775	0.2126
0.6807	0.2138
0.6824	0.215
0.6836	0.2161
0.6841	0.2173
0.6855	0.2185
0.6867	0.2202
0.6869	0.2214
0.6885	0.2225
0.6892	0.224
0.6897	0.2252
0.6902	0.2263
0.6908	0.2275
0.6921	0.2287
0.6924	0.2304
0.6929	0.2319
0.6934	0.2334
0.6956	0.2348
0.6961	0.2363
0.6964	0.2377
0.6983	0.2389
0.6986	0.2401
0.6994	0.2421
0.7013	0.2433
0.7048	0.2445
0.7083	0.2456
0.7186	0.2468
0.7207	0.248
0.7224	0.2491
0.7235	0.2506
0.7242	0.2518
0.7263	0.2529
0.7281	0.2541
0.7292	0.2553
0.73	0.2564
0.7312	0.2576
0.7332	0.2588
0.7354	0.2599
0.7379	0.2611
0.7452	0.2623
0.7477	0.2634
0.7494	0.2646
0.7558	0.2658
0.7578	0.2669
0.7621	0.2681
0.764	0.2693
0.7657	0.2704
0.768	0.2716
0.774	0.2728
0.7766	0.2739
0.7786	0.2751
0.782	0.2763
0.7845	0.2775
0.7868	0.2786
0.7896	0.2798
0.7922	0.281
0.7959	0.2821
0.8033	0.2833
0.8091	0.2845
0.8134	0.2856
0.8158	0.2868
0.8178	0.288
0.821	0.2894
0.827	0.2906
0.8287	0.2918
0.8311	0.2929
0.832	0.2941
0.8339	0.2953
0.8359	0.2964
0.84	0.2976
0.8447	0.2988
0.8522	0.2999
0.8581	0.3011
0.8621	0.3023
0.8633	0.3034
0.8649	0.3046
0.8672	0.3058
0.8688	0.307
0.8714	0.3081
0.8737	0.3093
0.8747	0.3105
0.877	0.3116
0.8793	0.3128
0.8808	0.314
0.8827	0.3151
0.8852	0.3166
0.8906	0.3178
0.8946	0.3189
0.8995	0.3201
0.9031	0.3213
0.908	0.3224
0.9151	0.3236
0.9208	0.3248
0.9241	0.3259
0.9266	0.3271
0.928	0.3283
0.9297	0.3294
0.9342	0.3306
0.9405	0.3318
0.9439	0.3329
0.9484	0.3341
0.951	0.3353
0.956	0.3364
0.9595	0.3376
0.9632	0.3388
0.9704	0.34
0.9757	0.3411
0.9786	0.3423
0.9822	0.3435
0.9844	0.3446
0.9871	0.3458
0.9946	0.347
0.9999	0.3481
1.008	0.3493
1.014	0.3505
1.016	0.3519
1.019	0.3531
1.02	0.3543
1.023	0.3554
1.024	0.3566
1.027	0.3578
1.028	0.3589
1.03	0.3604
1.033	0.3616
1.043	0.3627
1.048	0.3639
1.052	0.3651
1.057	0.3662
1.065	0.3674
1.069	0.3686
1.073	0.3697
1.075	0.3712
1.079	0.3724
1.081	0.3735
1.086	0.3747
1.089	0.3759
1.092	0.377
1.095	0.3782
1.097	0.3794
1.1	0.3805
1.102	0.3817
1.106	0.3829
1.11	0.3841
1.114	0.3852
1.117	0.3864
1.121	0.3876
1.124	0.3887
1.127	0.3899
1.128	0.3911
1.133	0.3922
1.138	0.3934
1.146	0.3946
1.149	0.3957
1.157	0.3969
1.159	0.3981
1.16	0.3992
1.165	0.4004
1.168	0.4016
1.169	0.4027
1.17	0.4039
1.172	0.4051
1.175	0.4062
1.18	0.4074
1.184	0.4086
1.189	0.41
1.192	0.4112
1.195	0.4124
1.205	0.4136
1.211	0.4147
1.214	0.4159
1.219	0.4171
1.221	0.4182
1.223	0.4194
1.224	0.4206
1.227	0.4217
1.232	0.4229
1.234	0.4241
1.236	0.4252
1.244	0.4264
1.246	0.4276
1.249	0.4287
1.256	0.4299
1.262	0.4311
1.265	0.4322
1.267	0.4334
1.268	0.4346
1.274	0.4357
1.276	0.4369
1.28	0.4381
1.284	0.4393
1.291	0.4404
1.293	0.4416
1.296	0.4428
1.299	0.4439
1.302	0.4451
1.306	0.4463
1.31	0.4474
1.312	0.4486
1.313	0.4498
1.318	0.4509
1.325	0.4521
1.328	0.4533
1.334	0.4544
1.335	0.4556
1.336	0.4568
1.34	0.4579
1.346	0.4591
1.349	0.4603
1.351	0.4614
1.355	0.4626
1.36	0.4638
1.362	0.465
1.363	0.4661
1.366	0.4673
1.367	0.4685
1.369	0.4699
1.371	0.4711
1.372	0.4723
1.373	0.4734
1.378	0.4746
1.379	0.4758
1.38	0.4769
1.384	0.4784
1.388	0.4796
1.391	0.4807
1.396	0.4819
1.397	0.4831
1.399	0.4842
1.401	0.4854
1.403	0.4866
1.404	0.4877
1.406	0.4898
1.409	0.4909
1.411	0.4921
1.412	0.4936
1.415	0.4947
1.417	0.4959
1.418	0.4971
1.419	0.4982
1.42	0.4994
1.421	0.5006
1.423	0.5018
1.424	0.5032
1.425	0.5058
1.426	0.5079
1.427	0.5096
1.429	0.5108
1.43	0.512
1.431	0.5131
1.433	0.5149
1.435	0.5161
1.435	0.5172
1.437	0.5184
1.437	0.5202
1.438	0.5228
1.439	0.5248
1.44	0.526
1.443	0.5272
1.444	0.5289
1.444	0.5301
1.445	0.5318
1.448	0.533
1.451	0.5342
1.451	0.5353
1.451	0.5371
1.453	0.5383
1.455	0.5394
1.456	0.5406
1.457	0.5418
1.459	0.5429
1.461	0.5441
1.463	0.5453
1.467	0.5464
1.468	0.5476
1.469	0.5488
1.471	0.5499
1.472	0.5511
1.474	0.5523
1.475	0.5537
1.478	0.5549
1.48	0.5561
1.482	0.5572
1.483	0.5584
1.485	0.5596
1.487	0.5607
1.488	0.5619
1.489	0.5631
1.492	0.5643
1.494	0.5654
1.496	0.5666
1.497	0.568
1.498	0.5692
1.502	0.5704
1.504	0.5716
1.506	0.5727
1.508	0.5739
1.511	0.5751
1.512	0.5762
1.514	0.5774
1.516	0.5786
1.519	0.5797
1.522	0.5809
1.525	0.5821
1.527	0.5832
1.529	0.5844
1.532	0.5856
1.535	0.5867
1.536	0.5879
1.539	0.5891
1.54	0.5905
1.545	0.5917
1.546	0.5929
1.546	0.594
1.549	0.5952
1.553	0.5964
1.554	0.5975
1.556	0.5987
1.557	0.5999
1.563	0.6011
1.572	0.6022
1.574	0.6034
1.58	0.6046
1.583	0.6057
1.585	0.6069
1.587	0.6081
1.589	0.6092
1.593	0.6104
1.598	0.6116
1.603	0.6127
1.606	0.6139
1.607	0.6151
1.613	0.6162
1.616	0.6177
1.618	0.6189
1.622	0.62
1.628	0.6212
1.634	0.6224
1.636	0.6235
1.638	0.6247
1.646	0.6259
1.651	0.627
1.653	0.6282
1.658	0.6294
1.66	0.6305
1.668	0.6317
1.671	0.6329
1.673	0.6341
1.676	0.6352
1.679	0.6364
1.682	0.6379
1.684	0.639
1.687	0.6402
1.692	0.6414
1.696	0.6425
1.703	0.6437
1.705	0.6449
1.71	0.646
1.713	0.6472
1.716	0.6484
1.72	0.6495
1.724	0.6507
1.728	0.6519
1.734	0.653
1.736	0.6542
1.743	0.6554
1.746	0.6565
1.75	0.6577
1.753	0.6589
1.755	0.66
1.759	0.6612
1.762	0.6624
1.765	0.6636
1.768	0.6647
1.772	0.6659
1.774	0.6671
1.779	0.6682
1.784	0.6694
1.788	0.6706
1.791	0.6717
1.796	0.6729
1.8	0.6741
1.803	0.6752
1.807	0.6764
1.809	0.6776
1.812	0.6787
1.814	0.6799
1.816	0.6811
1.824	0.6822
1.826	0.6834
1.828	0.6846
1.831	0.6857
1.833	0.6869
1.838	0.6881
1.84	0.6893
1.848	0.6904
1.852	0.6916
1.853	0.6928
1.855	0.6939
1.857	0.6951
1.86	0.6963
1.864	0.6974
1.868	0.6986
1.872	0.6998
1.875	0.7009
1.878	0.7021
1.887	0.7033
1.889	0.7044
1.894	0.7056
1.897	0.7068
1.897	0.7079
1.901	0.7091
1.906	0.7103
1.908	0.7114
1.915	0.7126
1.919	0.7138
1.923	0.715
1.929	0.7161
1.931	0.7173
1.934	0.7185
1.936	0.7196
1.94	0.7208
1.942	0.722
1.945	0.7231
1.946	0.7243
1.949	0.7255
1.95	0.7266
1.953	0.7278
1.954	0.7298
1.958	0.731
1.96	0.7322
1.963	0.7336
1.97	0.7351
1.974	0.7363
1.975	0.7374
1.976	0.7386
1.982	0.7398
1.984	0.7409
1.988	0.7421
1.991	0.7433
1.992	0.7445
1.997	0.7456
2.003	0.7468
2.005	0.748
2.01	0.7491
2.013	0.7503
2.016	0.7515
2.018	0.7526
2.02	0.7538
2.022	0.755
2.025	0.7561
2.026	0.7573
2.03	0.7585
2.033	0.7596
2.035	0.7608
2.037	0.762
2.038	0.7631
2.043	0.7643
2.048	0.7655
2.05	0.7666
2.053	0.7681
2.055	0.7693
2.057	0.7704
2.058	0.7716
2.06	0.7728
2.065	0.7739
2.068	0.7751
2.075	0.7763
2.078	0.7775
2.082	0.7789
2.084	0.7801
2.087	0.7812
2.091	0.7824
2.094	0.7836
2.096	0.7848
2.1	0.7859
2.102	0.7871
2.106	0.7883
2.108	0.7897
2.109	0.7909
2.11	0.7921
2.111	0.7932
2.115	0.7944
2.117	0.7956
2.12	0.7967
2.123	0.7979
2.125	0.8002
2.128	0.8014
2.13	0.8026
2.132	0.8037
2.133	0.8049
2.134	0.8084
2.135	0.8096
2.137	0.8107
2.138	0.8119
2.139	0.8134
2.143	0.8145
2.143	0.8175
2.145	0.8186
2.146	0.8198
2.147	0.821
2.149	0.8221
2.152	0.8245
2.154	0.8256
2.158	0.8268
2.159	0.828
2.163	0.8291
2.166	0.8303
2.17	0.8315
2.174	0.8327
2.18	0.8338
2.186	0.835
2.193	0.8364
2.197	0.8376
2.201	0.8388
2.203	0.84
2.207	0.8411
2.209	0.8423
2.213	0.8435
2.216	0.8446
2.218	0.8458
2.227	0.847
2.231	0.8481
2.232	0.8493
2.234	0.8505
2.236	0.8516
2.239	0.8528
2.242	0.854
2.244	0.856
2.247	0.8572
2.251	0.8584
2.253	0.8595
2.256	0.8607
2.258	0.8619
2.259	0.863
2.263	0.8642
2.264	0.8654
2.269	0.8665
2.273	0.8686
2.279	0.8697
2.287	0.8709
2.291	0.8721
2.294	0.8732
2.296	0.8744
2.303	0.8756
2.307	0.8768
2.315	0.8779
2.32	0.8791
2.327	0.8803
2.332	0.8814
2.336	0.8826
2.339	0.8838
2.341	0.8849
2.346	0.8861
2.35	0.8873
2.353	0.8884
2.358	0.8896
2.363	0.8908
2.368	0.8919
2.372	0.8931
2.373	0.8943
2.377	0.8954
2.38	0.8966
2.395	0.8978
2.399	0.8989
2.408	0.9001
2.417	0.9013
2.42	0.9025
2.425	0.9036
2.432	0.9048
2.436	0.906
2.44	0.9071
2.448	0.9083
2.456	0.9095
2.465	0.9106
2.478	0.9118
2.482	0.913
2.495	0.9141
2.499	0.9153
2.504	0.9165
2.509	0.9176
2.513	0.9188
2.515	0.92
2.525	0.9211
2.53	0.9223
2.535	0.9235
2.543	0.9246
2.548	0.9258
2.557	0.927
2.564	0.9282
2.573	0.9293
2.582	0.9305
2.585	0.9317
2.599	0.9328
2.602	0.934
2.613	0.9352
2.622	0.9363
2.625	0.9375
2.638	0.9387
2.651	0.9398
2.662	0.941
2.666	0.9422
2.67	0.9433
2.687	0.9445
2.69	0.9457
2.693	0.9468
2.714	0.948
2.72	0.9492
2.728	0.9504
2.741	0.9515
2.762	0.9527
2.78	0.9539
2.787	0.955
2.8	0.9562
2.803	0.9574
2.809	0.9585
2.822	0.9597
2.84	0.9609
2.848	0.962
2.864	0.9632
2.869	0.9644
2.888	0.9655
2.894	0.9667
2.906	0.9679
2.913	0.9696
2.918	0.9708
2.925	0.9723
2.938	0.9734
2.947	0.9746
2.954	0.9758
2.965	0.9769
2.999	0.9781
3.018	0.9793
3.03	0.9804
3.047	0.9816
3.068	0.9828
3.089	0.9839
3.133	0.9851
3.195	0.9863
3.221	0.9874
3.271	0.9886
3.29	0.9898
3.355	0.9909
3.414	0.9921
3.428	0.9933
3.523	0.9945
3.561	0.9956
3.628	0.9968
3.835	0.998
4.011	0.9991
5.368	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-2.tsv <==
0	0
0	0.002569
0.00224	0.003597
0.005536	0.004625
0.007488	0.005653
0.009888	0.00668
0.02387	0.007708
0.04851	0.00925
0.04886	0.0105
0.04909	0.01167
0.04915	0.01314
0.04938	0.01432
0.04963	0.01549
0.04989	0.01652
0.0503	0.01755
0.05059	0.01879
0.05286	0.01982
0.08275	0.02092
0.09693	0.0221
0.0984	0.0232
0.09856	0.02423
0.0992	0.02533
0.1003	0.02643
0.1074	0.02753
0.1222	0.02856
0.1373	0.02958
0.1463	0.03061
0.1468	0.03171
0.1473	0.03274
0.1477	0.03384
0.1481	0.03487
0.1486	0.0359
0.1495	0.037
0.1508	0.03803
0.157	0.03913
0.191	0.04023
0.1957	0.04126
0.1977	0.04228
0.1986	0.04339
0.1996	0.04441
0.2014	0.04544
0.2111	0.04654
0.2255	0.04764
0.2347	0.04867
0.2436	0.04992
0.2452	0.05095
0.2474	0.05205
0.2519	0.05315
0.2604	0.05418
0.2692	0.0552
0.2838	0.05623
0.2909	0.05726
0.293	0.05829
0.2952	0.05954
0.2978	0.06056
0.3005	0.06159
0.3038	0.06269
0.3128	0.06372
0.3225	0.06475
0.3322	0.06578
0.3375	0.0668
0.342	0.06783
0.3434	0.06886
0.3444	0.06989
0.3475	0.07099
0.3556	0.07209
0.3628	0.07312
0.3729	0.07422
0.3819	0.07532
0.3898	0.07635
0.3916	0.07737
0.3937	0.07848
0.3995	0.07965
0.4084	0.08068
0.4224	0.08171
0.4319	0.08281
0.4378	0.08391
0.4391	0.08494
0.4412	0.08604
0.4429	0.08714
0.4472	0.08817
0.4519	0.08927
0.4659	0.0903
0.477	0.09132
0.4839	0.09235
0.4866	0.09338
0.4887	0.09448
0.4918	0.09573
0.4936	0.09676
0.4978	0.09778
0.5057	0.09881
0.5143	0.09984
0.5214	0.1009
0.5252	0.102
0.5326	0.103
0.5357	0.1041
0.5381	0.1051
0.5398	0.1062
0.5421	0.1073
0.546	0.1083
0.5502	0.1093
0.5566	0.1104
0.5634	0.1115
0.5688	0.1125
0.5755	0.1136
0.5836	0.1147
0.5872	0.1158
0.5896	0.1168
0.5907	0.1179
0.5936	0.1189
0.5986	0.12
0.6029	0.121
0.6106	0.122
0.6203	0.123
0.6282	0.1241
0.6329	0.1252
0.635	0.1262
0.6371	0.1272
0.6397	0.1282
0.6443	0.1293
0.6505	0.1304
0.6597	0.1314
0.6679	0.1324
0.6736	0.1335
0.6781	0.1345
0.681	0.1355
0.6826	0.1365
0.684	0.1376
0.6861	0.1387
0.6887	0.1398
0.6915	0.1408
0.6972	0.1418
0.703	0.1429
0.7082	0.144
0.7143	0.1451
0.7206	0.1461
0.7261	0.1471
0.7292	0.1481
0.7308	0.1492
0.7331	0.1503
0.7361	0.1513
0.7382	0.1523
0.7428	0.1534
0.7468	0.1545
0.7507	0.1556
0.7532	0.1567
0.7575	0.1577
0.7618	0.1587
0.7672	0.1598
0.7709	0.1608
0.7754	0.1619
0.7784	0.163
0.7812	0.164
0.7825	0.165
0.7839	0.1661
0.7854	0.1671
0.7886	0.1681
0.7916	0.1691
0.7966	0.1702
0.8016	0.1713
0.8118	0.1724
0.8185	0.1734
0.827	0.1744
0.8287	0.1755
0.8313	0.1765
0.8333	0.1775
0.8354	0.1785
0.8371	0.1796
0.8418	0.1807
0.8492	0.1818
0.8534	0.1829
0.8575	0.184
0.8619	0.1851
0.8684	0.1861
0.873	0.1871
0.8764	0.1882
0.8785	0.1892
0.8804	0.1902
0.8845	0.1912
0.8876	0.1923
0.8932	0.1934
0.8994	0.1944
0.906	0.1955
0.9127	0.1965
0.9165	0.1975
0.922	0.1986
0.9251	0.1996
0.927	0.2006
0.9297	0.2017
0.9333	0.2028
0.9381	0.2038
0.9426	0.2048
0.9481	0.2059
0.955	0.207
0.9587	0.2081
0.9669	0.2091
0.9723	0.2102
0.9747	0.2112
0.9777	0.2123
0.9796	0.2133
0.9851	0.2144
0.9932	0.2154
0.9982	0.2164
1.005	0.2174
1.013	0.2185
1.02	0.2196
1.024	0.2207
1.027	0.2218
1.029	0.2228
1.031	0.2239
1.037	0.2249
1.041	0.226
1.047	0.2271
1.055	0.2281
1.061	0.2291
1.068	0.2302
1.071	0.2313
1.074	0.2323
1.076	0.2334
1.077	0.2344
1.08	0.2355
1.086	0.2365
1.094	0.2376
1.099	0.2386
1.109	0.2396
1.116	0.2407
1.12	0.2417
1.124	0.2428
1.127	0.2438
1.133	0.2448
1.14	0.2459
1.146	0.247
1.151	0.2481
1.159	0.2492
1.164	0.2502
1.166	0.2512
1.169	0.2522
1.172	0.2533
1.176	0.2543
1.179	0.2554
1.183	0.2564
1.191	0.2575
1.196	0.2586
1.204	0.2597
1.21	0.2607
1.213	0.2617
1.216	0.2628
1.218	0.2639
1.22	0.2649
1.222	0.266
1.226	0.2671
1.233	0.2681
1.242	0.2691
1.249	0.2702
1.256	0.2713
1.26	0.2724
1.265	0.2734
1.268	0.2744
1.27	0.2755
1.274	0.2765
1.278	0.2776
1.283	0.2786
1.289	0.2796
1.292	0.2806
1.298	0.2817
1.305	0.2827
1.31	0.2841
1.314	0.2851
1.317	0.2862
1.321	0.2872
1.324	0.2883
1.33	0.2894
1.335	0.2904
1.34	0.2915
1.345	0.2925
1.348	0.2936
1.352	0.2947
1.358	0.2958
1.362	0.2968
1.364	0.2978
1.368	0.2989
1.372	0.2999
1.376	0.3009
1.381	0.302
1.388	0.3032
1.391	0.3042
1.392	0.3052
1.397	0.3063
1.402	0.3074
1.409	0.3085
1.413	0.3095
1.416	0.3105
1.419	0.3116
1.423	0.3127
1.427	0.3137
1.431	0.3147
1.434	0.3158
1.437	0.3169
1.44	0.318
1.444	0.319
1.447	0.3201
1.452	0.3211
1.457	0.3221
1.461	0.3232
1.464	0.3243
1.466	0.3253
1.469	0.3263
1.471	0.3273
1.474	0.3284
1.477	0.3295
1.48	0.3306
1.483	0.3317
1.487	0.3328
1.492	0.334
1.495	0.335
1.5	0.3361
1.507	0.3372
1.511	0.3382
1.514	0.3393
1.517	0.3403
1.521	0.3414
1.528	0.3425
1.538	0.3435
1.543	0.3445
1.546	0.3455
1.55	0.3466
1.554	0.3477
1.557	0.3487
1.562	0.3497
1.566	0.3508
1.571	0.3519
1.576	0.353
1.578	0.354
1.582	0.355
1.587	0.3561
1.59	0.3571
1.592	0.3582
1.597	0.3592
1.6	0.3602
1.605	0.3613
1.608	0.3624
1.612	0.3635
1.617	0.3646
1.622	0.3657
1.626	0.3668
1.631	0.3678
1.634	0.3689
1.638	0.3699
1.641	0.3709
1.645	0.372
1.65	0.3731
1.652	0.3741
1.654	0.3751
1.658	0.3762
1.663	0.3772
1.665	0.3782
1.668	0.3792
1.673	0.3803
1.681	0.3814
1.683	0.3825
1.687	0.3835
1.691	0.3845
1.693	0.3856
1.696	0.3867
1.699	0.3877
1.702	0.3887
1.705	0.3898
1.709	0.3908
1.712	0.3919
1.715	0.393
1.721	0.3941
1.725	0.3951
1.73	0.3961
1.735	0.3972
1.737	0.3983
1.74	0.3994
1.744	0.4005
1.748	0.4016
1.751	0.4026
1.754	0.4037
1.758	0.4047
1.761	0.4057
1.765	0.4068
1.767	0.4078
1.773	0.4088
1.776	0.4099
1.78	0.4109
1.784	0.412
1.787	0.413
1.792	0.4141
1.798	0.4152
1.799	0.4162
1.804	0.4173
1.806	0.4183
1.81	0.4194
1.815	0.4204
1.819	0.4215
1.824	0.4225
1.832	0.4235
1.836	0.4246
1.84	0.4256
1.842	0.4267
1.845	0.4278
1.847	0.4289
1.853	0.43
1.857	0.4311
1.862	0.4321
1.865	0.4331
1.867	0.4342
1.871	0.4353
1.877	0.4364
1.879	0.4374
1.885	0.4386
1.892	0.4397
1.895	0.4408
1.899	0.4418
1.904	0.4428
1.91	0.4439
1.915	0.4449
1.917	0.446
1.92	0.447
1.923	0.4481
1.926	0.4492
1.933	0.4502
1.936	0.4513
1.938	0.4524
1.946	0.4535
1.948	0.4545
1.951	0.4555
1.953	0.4565
1.957	0.4576
1.961	0.4586
1.969	0.4597
1.975	0.4607
1.979	0.4618
1.983	0.4628
1.988	0.4638
1.993	0.4649
1.998	0.466
2.004	0.4671
2.012	0.4682
2.014	0.4692
2.019	0.4703
2.021	0.4714
2.027	0.4724
2.032	0.4734
2.036	0.4745
2.038	0.4756
2.041	0.4766
2.044	0.4776
2.048	0.4786
2.051	0.4797
2.054	0.4808
2.06	0.4819
2.063	0.483
2.07	0.484
2.077	0.4851
2.082	0.4861
2.085	0.4872
2.09	0.4882
2.094	0.4893
2.097	0.4903
2.102	0.4914
2.11	0.4924
2.112	0.4935
2.116	0.4946
2.122	0.4956
2.129	0.4966
2.137	0.4977
2.14	0.4988
2.146	0.4998
2.151	0.5008
2.159	0.5018
2.163	0.5029
2.165	0.504
2.172	0.5051
2.178	0.5062
2.181	0.5072
2.183	0.5083
2.188	0.5093
2.191	0.5104
2.194	0.5115
2.197	0.5126
2.201	0.5136
2.207	0.5146
2.211	0.5158
2.216	0.5169
2.22	0.518
2.226	0.5191
2.23	0.5201
2.238	0.5211
2.243	0.5222
2.246	0.5232
2.248	0.5243
2.258	0.5253
2.26	0.5264
2.266	0.5274
2.274	0.5284
2.278	0.5294
2.281	0.5305
2.284	0.5316
2.287	0.5326
2.297	0.5336
2.3	0.5347
2.306	0.5358
2.307	0.5369
2.314	0.5379
2.319	0.5389
2.321	0.5399
2.326	0.541
2.332	0.542
2.336	0.5431
2.341	0.5441
2.345	0.5451
2.349	0.5462
2.354	0.5473
2.359	0.5483
2.364	0.5493
2.369	0.5504
2.374	0.5516
2.38	0.5527
2.383	0.5537
2.391	0.5548
2.395	0.5559
2.399	0.5569
2.408	0.5579
2.412	0.5589
2.415	0.56
2.42	0.5611
2.428	0.5621
2.432	0.5631
2.436	0.5642
2.439	0.5652
2.442	0.5662
2.445	0.5673
2.454	0.5684
2.463	0.5694
2.47	0.5705
2.474	0.5717
2.48	0.5727
2.485	0.5738
2.491	0.5748
2.498	0.5758
2.504	0.5769
2.51	0.578
2.515	0.579
2.52	0.58
2.523	0.5811
2.529	0.5821
2.535	0.5832
2.545	0.5842
2.549	0.5853
2.557	0.5863
2.561	0.5874
2.571	0.5884
2.574	0.5894
2.577	0.5904
2.584	0.5915
2.59	0.5926
2.596	0.5936
2.605	0.5947
2.612	0.5958
2.62	0.5968
2.623	0.5979
2.631	0.599
2.634	0.6
2.639	0.601
2.643	0.602
2.648	0.6031
2.653	0.6042
2.661	0.6052
2.671	0.6064
2.674	0.6074
2.679	0.6084
2.685	0.6095
2.688	0.6106
2.697	0.6116
2.701	0.6126
2.708	0.6136
2.711	0.6147
2.716	0.6157
2.722	0.6167
2.728	0.6178
2.734	0.6188
2.743	0.6198
2.75	0.6208
2.756	0.6219
2.762	0.623
2.765	0.6241
2.77	0.6251
2.779	0.6261
2.785	0.6271
2.793	0.6282
2.8	0.6293
2.804	0.6303
2.814	0.6313
2.819	0.6324
2.827	0.6334
2.833	0.6344
2.841	0.6354
2.848	0.6365
2.856	0.6375
2.862	0.6386
2.87	0.6397
2.874	0.6408
2.879	0.6418
2.885	0.6429
2.894	0.644
2.899	0.645
2.906	0.646
2.917	0.647
2.923	0.6481
2.933	0.6491
2.942	0.6501
2.949	0.6512
2.955	0.6522
2.961	0.6532
2.969	0.6543
2.979	0.6553
2.988	0.6564
2.995	0.6574
3.002	0.6585
3.008	0.6595
3.016	0.6605
3.025	0.6616
3.036	0.6627
3.042	0.6637
3.054	0.6647
3.066	0.6658
3.071	0.6668
3.076	0.6678
3.082	0.6688
3.087	0.6699
3.094	0.6709
3.102	0.6719
3.11	0.673
3.117	0.6741
3.125	0.6751
3.131	0.6761
3.136	0.6772
3.144	0.6782
3.154	0.6793
3.159	0.6804
3.165	0.6814
3.174	0.6824
3.177	0.6835
3.192	0.6845
3.198	0.6855
3.204	0.6865
3.211	0.6876
3.217	0.6887
3.221	0.6897
3.231	0.6907
3.238	0.6917
3.245	0.6928
3.257	0.6939
3.266	0.695
3.27	0.6961
3.274	0.6971
3.283	0.6982
3.293	0.6993
3.303	0.7003
3.308	0.7014
3.317	0.7024
3.329	0.7034
3.341	0.7044
3.345	0.7055
3.351	0.7066
3.356	0.7077
3.366	0.7087
3.373	0.7097
3.381	0.7108
3.386	0.7118
3.391	0.7128
3.394	0.7138
3.41	0.7149
3.415	0.7159
3.426	0.7169
3.435	0.718
3.442	0.719
3.45	0.72
3.454	0.721
3.461	0.7221
3.47	0.7232
3.474	0.7243
3.485	0.7253
3.499	0.7263
3.506	0.7274
3.513	0.7284
3.523	0.7295
3.532	0.7305
3.541	0.7316
3.547	0.7326
3.552	0.7337
3.561	0.7348
3.569	0.7358
3.582	0.7368
3.585	0.7379
3.599	0.7389
3.605	0.7399
3.61	0.7409
3.616	0.742
3.629	0.743
3.635	0.744
3.643	0.745
3.652	0.7461
3.657	0.7472
3.664	0.7482
3.672	0.7493
3.678	0.7503
3.683	0.7514
3.69	0.7525
3.696	0.7536
3.707	0.7546
3.715	0.7557
3.726	0.7568
3.732	0.7578
3.739	0.7588
3.75	0.7599
3.756	0.761
3.766	0.762
3.773	0.7631
3.779	0.7642
3.79	0.7652
3.797	0.7665
3.806	0.7675
3.815	0.7685
3.826	0.7696
3.833	0.7707
3.838	0.7717
3.844	0.7729
3.849	0.7739
3.855	0.7749
3.868	0.776
3.878	0.777
3.889	0.7781
3.902	0.7791
3.907	0.7801
3.915	0.7812
3.92	0.7823
3.927	0.7833
3.934	0.7844
3.944	0.7854
3.953	0.7865
3.962	0.7876
3.968	0.7887
3.976	0.7898
3.984	0.7908
3.988	0.7918
3.996	0.7928
4.007	0.7939
4.015	0.7949
4.024	0.7959
4.032	0.7969
4.039	0.798
4.045	0.7991
4.056	0.8001
4.065	0.8011
4.073	0.8022
4.082	0.8032
4.096	0.8042
4.108	0.8052
4.118	0.8063
4.125	0.8074
4.131	0.8084
4.141	0.8094
4.147	0.8105
4.156	0.8115
4.164	0.8126
4.167	0.8136
4.175	0.8146
4.183	0.8157
4.192	0.8168
4.205	0.8179
4.22	0.819
4.23	0.82
4.236	0.821
4.24	0.8221
4.252	0.8231
4.262	0.8241
4.272	0.826
4.291	0.8279
4.304	0.829
4.309	0.8309
4.319	0.8319
4.327	0.8334
4.341	0.8345
4.358	0.8355
4.364	0.8365
4.373	0.8375
4.377	0.8386
4.379	0.8397
4.38	0.8407
4.382	0.8418
4.383	0.843
4.384	0.844
4.385	0.8451
4.386	0.8462
4.388	0.8473
4.39	0.8486
4.392	0.8497
4.393	0.8507
4.396	0.8519
4.411	0.8529
4.418	0.854
4.426	0.8551
4.432	0.8562
4.438	0.8572
4.442	0.8583
4.452	0.8593
4.475	0.8604
4.489	0.8615
4.499	0.8625
4.51	0.8635
4.52	0.8646
4.528	0.8656
4.545	0.8667
4.555	0.8677
4.565	0.8687
4.575	0.8698
4.593	0.8713
4.602	0.8724
4.618	0.8734
4.638	0.8745
4.649	0.8755
4.661	0.8765
4.687	0.8776
4.702	0.8787
4.714	0.8797
4.728	0.8807
4.745	0.8817
4.768	0.8828
4.784	0.8838
4.804	0.8848
4.826	0.8858
4.837	0.8869
4.847	0.8879
4.859	0.889
4.871	0.89
4.886	0.8911
4.896	0.8922
4.923	0.8933
4.939	0.8943
4.958	0.8954
4.973	0.8965
4.999	0.8975
5.009	0.8985
5.033	0.8996
5.053	0.9007
5.069	0.9018
5.096	0.9028
5.108	0.9038
5.127	0.9049
5.142	0.9059
5.15	0.9069
5.17	0.9079
5.193	0.909
5.209	0.9101
5.217	0.9111
5.236	0.9122
5.265	0.9133
5.282	0.9143
5.307	0.9154
5.326	0.9165
5.349	0.9176
5.383	0.9187
5.407	0.9197
5.436	0.9208
5.448	0.9218
5.468	0.9228
5.497	0.9239
5.512	0.925
5.548	0.926
5.577	0.9271
5.604	0.9282
5.626	0.9292
5.647	0.9303
5.688	0.9313
5.706	0.9324
5.717	0.9334
5.745	0.9344
5.763	0.9355
5.787	0.9366
5.822	0.9377
5.847	0.9388
5.862	0.9398
5.893	0.9409
5.902	0.9419
5.939	0.943
5.974	0.9441
6.008	0.9451
6.041	0.9462
6.06	0.9473
6.09	0.9483
6.129	0.9493
6.156	0.9504
6.184	0.9515
6.236	0.9525
6.262	0.9535
6.288	0.9546
6.311	0.9556
6.34	0.9567
6.355	0.9577
6.41	0.9588
6.463	0.9599
6.487	0.9609
6.536	0.962
6.55	0.963
6.57	0.9641
6.64	0.9651
6.662	0.9662
6.711	0.9672
6.808	0.9683
6.844	0.9693
6.877	0.9703
6.929	0.9714
7.001	0.9725
7.066	0.9736
7.099	0.9746
7.142	0.9756
7.16	0.9767
7.223	0.9778
7.264	0.9789
7.363	0.9799
7.465	0.9809
7.576	0.9819
7.614	0.983
7.659	0.984
7.771	0.985
7.809	0.9861
7.915	0.9871
8.012	0.9881
8.115	0.9891
8.278	0.9902
8.34	0.9912
8.454	0.9922
8.694	0.9932
8.789	0.9943
9	0.9953
9.247	0.9963
9.446	0.9974
9.691	0.9984
10.89	0.9994
13.34	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-3.tsv <==
0	0
0.001024	0.001113
0.002272	0.002226
0.005248	0.00334
0.01184	0.004453
0.02646	0.005566
0.03978	0.006679
0.04877	0.007952
0.04909	0.009065
0.04928	0.01018
0.04957	0.01129
0.04973	0.0124
0.04992	0.01352
0.05034	0.01479
0.05085	0.0159
0.05114	0.01702
0.05171	0.01813
0.05267	0.01924
0.05359	0.02052
0.05853	0.02163
0.06838	0.02274
0.07235	0.02385
0.09311	0.02497
0.09712	0.02608
0.09814	0.02719
0.09856	0.02831
0.1005	0.02942
0.1014	0.03053
0.1037	0.03165
0.1068	0.03276
0.1116	0.03387
0.1202	0.03499
0.1261	0.0361
0.1364	0.03721
0.1462	0.03833
0.1473	0.03944
0.1479	0.04055
0.149	0.04167
0.1499	0.04278
0.1519	0.04389
0.1549	0.04501
0.1566	0.04612
0.1615	0.04723
0.1631	0.04835
0.1668	0.04946
0.1736	0.05057
0.1803	0.05169
0.1843	0.0528
0.1896	0.05391
0.1941	0.05503
0.195	0.05614
0.1972	0.05725
0.1982	0.05837
0.1988	0.05948
0.2001	0.06059
0.2029	0.0617
0.2053	0.06282
0.2076	0.06393
0.2091	0.06504
0.2124	0.06616
0.217	0.06727
0.2211	0.06838
0.225	0.0695
0.231	0.07061
0.2335	0.07172
0.2384	0.07284
0.2425	0.07395
0.2444	0.07506
0.2459	0.07618
0.247	0.07729
0.2481	0.0784
0.2505	0.07952
0.2525	0.08063
0.2565	0.08174
0.2606	0.08286
0.2649	0.08397
0.2712	0.08508
0.2783	0.0862
0.2806	0.08731
0.2852	0.08842
0.2884	0.08954
0.292	0.09065
0.2932	0.09176
0.2948	0.09288
0.2956	0.09399
0.2984	0.0951
0.3	0.09622
0.3015	0.09733
0.3025	0.09844
0.3041	0.09955
0.3056	0.1007
0.3076	0.1018
0.3096	0.1031
0.314	0.1042
0.3218	0.1053
0.3293	0.1064
0.3325	0.1075
0.3353	0.1086
0.3416	0.1097
0.3427	0.1108
0.3442	0.112
0.346	0.1131
0.3468	0.1142
0.3491	0.1153
0.3531	0.1164
0.3573	0.1175
0.3612	0.1186
0.3672	0.1198
0.3721	0.1209
0.3749	0.122
0.377	0.1231
0.3789	0.1242
0.3849	0.1253
0.3881	0.1264
0.3895	0.1275
0.3914	0.1287
0.3928	0.1298
0.3938	0.1309
0.3954	0.132
0.3984	0.1331
0.3999	0.1342
0.4025	0.1353
0.406	0.1365
0.4108	0.1376
0.4122	0.1387
0.4156	0.1398
0.421	0.1409
0.4242	0.142
0.4275	0.1431
0.4307	0.1442
0.4335	0.1454
0.4377	0.1465
0.4388	0.1476
0.44	0.1487
0.4418	0.1498
0.445	0.1509
0.4464	0.152
0.4477	0.1531
0.4494	0.1543
0.4513	0.1554
0.4537	0.1565
0.4569	0.1576
0.4598	0.1587
0.4612	0.1598
0.4637	0.1609
0.4656	0.1621
0.4676	0.1632
0.4692	0.1643
0.4726	0.1654
0.4748	0.1665
0.4772	0.1676
0.4806	0.1687
0.4818	0.1698
0.4844	0.171
0.4867	0.1721
0.4882	0.1732
0.4891	0.1743
0.4902	0.1754
0.4907	0.1767
0.4912	0.1778
0.4929	0.1789
0.4937	0.18
0.4948	0.1811
0.4965	0.1823
0.4999	0.1834
0.5015	0.1845
0.5018	0.1856
0.503	0.1867
0.5045	0.1878
0.5063	0.1889
0.5088	0.19
0.5096	0.1912
0.5126	0.1923
0.5142	0.1934
0.5169	0.1945
0.5189	0.1956
0.52	0.1967
0.5223	0.1978
0.527	0.199
0.5321	0.2001
0.5354	0.2012
0.5368	0.2023
0.5391	0.2034
0.5409	0.2045
0.5418	0.2056
0.5424	0.2069
0.5434	0.208
0.5443	0.2101
0.545	0.2114
0.5457	0.2125
0.5466	0.2141
0.5474	0.2153
0.5486	0.2164
0.5494	0.2176
0.551	0.2187
0.5513	0.2201
0.5542	0.2212
0.558	0.2223
0.5594	0.2234
0.5632	0.2246
0.5657	0.2258
0.5682	0.2269
0.5711	0.2281
0.5732	0.2292
0.575	0.2303
0.5769	0.2314
0.58	0.2325
0.5828	0.2336
0.5842	0.2347
0.5863	0.2358
0.5876	0.237
0.5893	0.2382
0.59	0.2393
0.5915	0.2405
0.5926	0.2416
0.5941	0.2427
0.5961	0.2438
0.5983	0.2449
0.5998	0.246
0.6038	0.2471
0.6069	0.2483
0.6096	0.2494
0.6136	0.2505
0.615	0.2516
0.6166	0.2527
0.618	0.2538
0.6206	0.2549
0.6228	0.256
0.626	0.2572
0.6306	0.2583
0.6323	0.2594
0.6351	0.2605
0.6369	0.2616
0.6375	0.2627
0.6392	0.2638
0.6408	0.2649
0.6445	0.2661
0.6467	0.2672
0.6483	0.2683
0.6508	0.2694
0.6542	0.2705
0.6563	0.2716
0.6586	0.2727
0.6624	0.2739
0.665	0.275
0.6661	0.2762
0.6709	0.2774
0.6721	0.2785
0.6747	0.2796
0.6771	0.2807
0.6802	0.2818
0.6822	0.2829
0.6847	0.284
0.6869	0.2851
0.6882	0.2863
0.69	0.2875
0.6908	0.2886
0.6929	0.2899
0.6934	0.2936
0.6959	0.2948
0.6964	0.3004
0.6988	0.3015
0.6991	0.3026
0.6994	0.306
0.7016	0.3073
0.7021	0.3084
0.7023	0.3101
0.7052	0.3112
0.7081	0.3123
0.7109	0.3135
0.7179	0.3146
0.7202	0.3157
0.7233	0.3168
0.7257	0.3181
0.7286	0.3193
0.7304	0.3206
0.7325	0.3217
0.7345	0.3228
0.7364	0.324
0.7382	0.3251
0.7424	0.3262
0.746	0.3273
0.7478	0.3284
0.7513	0.3295
0.7545	0.3306
0.7592	0.3317
0.7615	0.3329
0.7642	0.334
0.7658	0.3351
0.7692	0.3362
0.7707	0.3373
0.7735	0.3384
0.7778	0.3397
0.7806	0.3408
0.7824	0.3419
0.7835	0.343
0.7844	0.3445
0.7868	0.3456
0.7889	0.3467
0.7925	0.3478
0.7957	0.3489
0.7994	0.35
0.8027	0.3511
0.8078	0.3523
0.8106	0.3534
0.8131	0.3545
0.8174	0.3556
0.8196	0.3567
0.824	0.3578
0.829	0.3589
0.8315	0.3601
0.8354	0.3612
0.8409	0.3623
0.8434	0.3634
0.8477	0.3645
0.8564	0.3656
0.8624	0.3667
0.8664	0.3678
0.8701	0.369
0.876	0.3701
0.8806	0.3712
0.8833	0.3723
0.8884	0.3734
0.8916	0.3745
0.8968	0.3756
0.9009	0.3767
0.9061	0.3779
0.9152	0.379
0.918	0.3801
0.9236	0.3812
0.9255	0.3823
0.9299	0.3834
0.9319	0.3845
0.9357	0.3857
0.9398	0.3868
0.9462	0.3879
0.9527	0.389
0.9625	0.3901
0.9678	0.3914
0.9734	0.3925
0.9757	0.3936
0.9836	0.3947
0.9885	0.3958
0.9973	0.3969
1.004	0.3981
1.013	0.3993
1.019	0.4004
1.024	0.4016
1.028	0.4027
1.031	0.4038
1.035	0.4049
1.04	0.406
1.048	0.4071
1.056	0.4082
1.066	0.4094
1.071	0.4105
1.076	0.4116
1.078	0.4127
1.082	0.4138
1.089	0.4149
1.092	0.416
1.1	0.4171
1.104	0.4183
1.115	0.4194
1.118	0.4205
1.123	0.4216
1.129	0.4227
1.134	0.4238
1.138	0.4249
1.144	0.426
1.149	0.4272
1.157	0.4283
1.162	0.4294
1.166	0.4305
1.17	0.4316
1.174	0.4327
1.177	0.4338
1.18	0.435
1.188	0.4361
1.197	0.4372
1.205	0.4385
1.212	0.4396
1.216	0.4407
1.219	0.4418
1.224	0.4429
1.23	0.444
1.242	0.4451
1.244	0.4462
1.251	0.4474
1.26	0.4485
1.264	0.4496
1.268	0.4507
1.277	0.4518
1.287	0.4529
1.292	0.454
1.299	0.4552
1.306	0.4563
1.31	0.4574
1.313	0.4585
1.317	0.4596
1.32	0.4607
1.325	0.4618
1.332	0.4629
1.34	0.4641
1.345	0.4652
1.351	0.4663
1.355	0.4674
1.359	0.4685
1.364	0.4696
1.372	0.4707
1.376	0.4719
1.379	0.473
1.391	0.4741
1.396	0.4752
1.4	0.4763
1.41	0.4774
1.415	0.4785
1.418	0.4796
1.421	0.4808
1.428	0.4819
1.435	0.483
1.437	0.4841
1.44	0.4852
1.445	0.4863
1.451	0.4874
1.459	0.4885
1.465	0.4897
1.471	0.4908
1.478	0.4919
1.484	0.493
1.492	0.4941
1.498	0.4952
1.502	0.4963
1.509	0.4975
1.513	0.4986
1.517	0.4997
1.521	0.5008
1.528	0.5019
1.531	0.503
1.536	0.5041
1.542	0.5052
1.547	0.5064
1.554	0.5075
1.557	0.5086
1.563	0.5097
1.568	0.5108
1.571	0.5119
1.577	0.513
1.586	0.5142
1.591	0.5153
1.595	0.5165
1.601	0.5177
1.607	0.5188
1.611	0.5199
1.613	0.521
1.616	0.5221
1.619	0.5232
1.627	0.5243
1.633	0.5254
1.638	0.5266
1.644	0.5277
1.648	0.5288
1.651	0.5299
1.656	0.531
1.66	0.5321
1.662	0.5332
1.664	0.5344
1.67	0.5355
1.678	0.5366
1.684	0.5377
1.693	0.5388
1.7	0.5399
1.701	0.541
1.704	0.5421
1.707	0.5433
1.71	0.5444
1.717	0.5455
1.722	0.5466
1.727	0.5477
1.732	0.5488
1.741	0.5499
1.748	0.551
1.754	0.5522
1.757	0.5533
1.763	0.5544
1.769	0.5555
1.772	0.5566
1.78	0.5577
1.789	0.5588
1.793	0.56
1.796	0.5611
1.801	0.5622
1.806	0.5633
1.811	0.5644
1.814	0.5655
1.817	0.5666
1.823	0.5677
1.826	0.5689
1.835	0.57
1.842	0.5711
1.848	0.5722
1.851	0.5733
1.859	0.5744
1.863	0.5755
1.871	0.5767
1.878	0.5778
1.884	0.5789
1.887	0.58
1.893	0.5811
1.899	0.5822
1.905	0.5833
1.907	0.5844
1.913	0.5856
1.923	0.5867
1.93	0.5878
1.94	0.5889
1.945	0.59
1.958	0.5911
1.961	0.5922
1.971	0.5934
1.976	0.5945
1.983	0.5956
1.992	0.5967
1.995	0.5978
2.001	0.5989
2.004	0.6
2.011	0.6011
2.014	0.6023
2.02	0.6034
2.025	0.6045
2.028	0.6056
2.039	0.6067
2.044	0.6078
2.049	0.6089
2.055	0.6101
2.057	0.6112
2.066	0.6123
2.074	0.6134
2.084	0.6145
2.091	0.6156
2.098	0.6167
2.101	0.6178
2.107	0.619
2.112	0.6201
2.116	0.6212
2.124	0.6223
2.13	0.6234
2.135	0.6247
2.14	0.6258
2.144	0.6269
2.148	0.628
2.153	0.6291
2.158	0.6302
2.162	0.6314
2.177	0.6325
2.186	0.6336
2.192	0.6347
2.2	0.6358
2.211	0.6369
2.216	0.638
2.223	0.6392
2.231	0.6403
2.236	0.6414
2.24	0.6425
2.243	0.6436
2.25	0.6447
2.256	0.6458
2.271	0.6469
2.278	0.6481
2.282	0.6492
2.284	0.6503
2.288	0.6514
2.292	0.6525
2.299	0.6536
2.304	0.6547
2.307	0.6559
2.315	0.657
2.319	0.6581
2.326	0.6592
2.333	0.6603
2.338	0.6614
2.34	0.6625
2.346	0.6636
2.351	0.6648
2.356	0.6659
2.366	0.667
2.374	0.6681
2.38	0.6692
2.384	0.6703
2.388	0.6714
2.395	0.6726
2.406	0.6737
2.412	0.6748
2.421	0.6759
2.428	0.677
2.431	0.6781
2.436	0.6792
2.441	0.6803
2.448	0.6815
2.453	0.6826
2.465	0.6837
2.469	0.6848
2.477	0.6859
2.484	0.687
2.491	0.6881
2.497	0.6892
2.504	0.6904
2.51	0.6915
2.518	0.6926
2.527	0.6937
2.534	0.6948
2.539	0.6961
2.546	0.6972
2.552	0.6983
2.56	0.6994
2.567	0.7005
2.572	0.7017
2.584	0.7028
2.594	0.7039
2.601	0.705
2.602	0.7061
2.605	0.7072
2.611	0.7083
2.618	0.7094
2.623	0.7106
2.626	0.7117
2.633	0.7128
2.636	0.7139
2.641	0.715
2.647	0.7161
2.656	0.7172
2.663	0.7184
2.669	0.7195
2.674	0.7206
2.679	0.7217
2.69	0.7228
2.698	0.7239
2.704	0.725
2.713	0.7261
2.719	0.7273
2.722	0.7284
2.726	0.7295
2.732	0.7306
2.737	0.7317
2.744	0.7328
2.75	0.7339
2.76	0.7351
2.769	0.7362
2.772	0.7373
2.778	0.7384
2.784	0.7395
2.79	0.7406
2.796	0.7417
2.803	0.7428
2.811	0.744
2.818	0.7451
2.831	0.7462
2.842	0.7473
2.851	0.7484
2.86	0.7495
2.867	0.7506
2.875	0.7517
2.886	0.7529
2.89	0.754
2.897	0.7551
2.9	0.7568
2.908	0.758
2.913	0.7591
2.922	0.7602
2.93	0.7613
2.934	0.7624
2.938	0.7635
2.948	0.7646
2.953	0.7657
2.961	0.7669
2.973	0.768
2.979	0.7691
2.992	0.7702
3.004	0.7713
3.014	0.7724
3.021	0.7735
3.03	0.7747
3.042	0.7758
3.047	0.7769
3.052	0.778
3.055	0.7791
3.06	0.7802
3.068	0.7813
3.07	0.7824
3.08	0.7836
3.086	0.7847
3.092	0.7858
3.101	0.7869
3.113	0.788
3.12	0.7891
3.133	0.7902
3.14	0.7913
3.148	0.7925
3.155	0.7936
3.161	0.7947
3.175	0.7958
3.186	0.7969
3.192	0.798
3.199	0.7991
3.209	0.8003
3.22	0.8014
3.229	0.8025
3.237	0.8036
3.251	0.8047
3.255	0.8058
3.273	0.8069
3.29	0.808
3.303	0.8092
3.313	0.8103
3.321	0.8114
3.33	0.8125
3.343	0.8136
3.349	0.8147
3.361	0.8158
3.368	0.817
3.38	0.8181
3.386	0.8192
3.397	0.8203
3.408	0.8214
3.424	0.8225
3.43	0.8236
3.438	0.8247
3.444	0.8259
3.452	0.827
3.458	0.8281
3.464	0.8292
3.476	0.8303
3.484	0.8314
3.497	0.8325
3.507	0.8337
3.512	0.8348
3.52	0.8359
3.528	0.837
3.534	0.8381
3.543	0.8392
3.551	0.8403
3.563	0.8414
3.576	0.8426
3.587	0.8437
3.597	0.8448
3.61	0.8459
3.619	0.847
3.629	0.8481
3.636	0.8492
3.641	0.8503
3.653	0.8515
3.668	0.8526
3.682	0.8537
3.688	0.8548
3.702	0.8559
3.722	0.857
3.733	0.8581
3.739	0.8593
3.758	0.8604
3.765	0.8615
3.773	0.8626
3.777	0.8637
3.787	0.8648
3.808	0.8659
3.825	0.867
3.843	0.8682
3.858	0.8693
3.868	0.8704
3.884	0.8715
3.892	0.8726
3.902	0.8737
3.91	0.8748
3.918	0.876
3.927	0.8771
3.94	0.8782
3.962	0.8793
3.973	0.8804
3.986	0.8815
3.995	0.8826
4.007	0.8837
4.016	0.8849
4.024	0.886
4.042	0.8871
4.05	0.8882
4.06	0.8893
4.083	0.8904
4.098	0.8915
4.117	0.8927
4.126	0.8938
4.138	0.8949
4.148	0.896
4.166	0.8971
4.171	0.8982
4.188	0.8993
4.2	0.9004
4.209	0.9016
4.221	0.9027
4.237	0.9038
4.255	0.9049
4.282	0.906
4.302	0.9071
4.325	0.9082
4.339	0.9094
4.364	0.9105
4.37	0.9116
4.374	0.9127
4.377	0.9138
4.378	0.9149
4.379	0.916
4.382	0.9171
4.385	0.9183
4.388	0.9194
4.398	0.9205
4.412	0.9216
4.421	0.9227
4.447	0.9238
4.467	0.9249
4.494	0.926
4.515	0.9272
4.533	0.9283
4.552	0.9294
4.585	0.9305
4.609	0.9318
4.644	0.9329
4.685	0.934
4.728	0.9351
4.753	0.9362
4.792	0.9373
4.856	0.9385
4.883	0.9396
4.913	0.9407
4.961	0.9418
5.007	0.9429
5.057	0.944
5.103	0.9451
5.151	0.9462
5.218	0.9474
5.252	0.9485
5.331	0.9496
5.381	0.9507
5.444	0.9518
5.511	0.9529
5.551	0.954
5.59	0.9552
5.651	0.9563
5.744	0.9574
5.784	0.9585
5.873	0.9596
5.957	0.9607
6.005	0.9618
6.065	0.9629
6.098	0.9641
6.267	0.9652
6.38	0.9663
6.447	0.9674
6.527	0.9685
6.73	0.9696
6.892	0.9707
6.964	0.9719
7.085	0.973
7.151	0.9741
7.235	0.9752
7.35	0.9763
7.461	0.9774
7.532	0.9785
7.629	0.9796
7.726	0.9808
7.784	0.9819
7.911	0.9833
8.088	0.9844
8.215	0.9855
8.38	0.9866
8.615	0.9878
9.059	0.9889
9.494	0.99
9.667	0.9911
9.851	0.9922
10.14	0.9933
10.29	0.9944
10.63	0.9955
11.13	0.9967
12.28	0.9978
14.34	0.9989
18.89	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-4.tsv <==
0	0
0.001024	0.001437
0.001382	0.002464
0.002378	0.003491
0.005184	0.004517
0.006176	0.005544
0.008992	0.006571
0.01552	0.007598
0.01931	0.008624
0.02657	0.009651
0.0293	0.01068
0.03727	0.0117
0.04858	0.01273
0.0488	0.01376
0.049	0.0152
0.04912	0.01704
0.04922	0.01828
0.04928	0.01971
0.04932	0.02156
0.04935	0.02259
0.04945	0.02382
0.04948	0.02485
0.04961	0.02587
0.04964	0.0269
0.0498	0.02793
0.04983	0.02998
0.04996	0.03101
0.04999	0.03224
0.05021	0.03326
0.05035	0.03429
0.05044	0.03532
0.0508	0.03717
0.05089	0.03819
0.0511	0.03943
0.05206	0.04045
0.05267	0.04148
0.05436	0.04251
0.05536	0.04353
0.06096	0.04456
0.06606	0.04559
0.07354	0.04661
0.08199	0.04764
0.08794	0.04867
0.09744	0.04969
0.09798	0.05072
0.09926	0.05195
0.1027	0.05298
0.104	0.054
0.1098	0.05503
0.1163	0.05606
0.1265	0.05708
0.1327	0.05811
0.138	0.05914
0.1461	0.06016
0.1482	0.06119
0.15	0.06222
0.1538	0.06324
0.1616	0.06427
0.1713	0.0653
0.1752	0.06632
0.1869	0.06735
0.1902	0.06838
0.1921	0.0694
0.1948	0.07043
0.1964	0.07146
0.1971	0.07248
0.1987	0.07351
0.2008	0.07474
0.2026	0.07577
0.2105	0.0768
0.2148	0.07782
0.2273	0.07885
0.2356	0.07988
0.2433	0.0809
0.2445	0.08193
0.2454	0.08296
0.2475	0.08398
0.2497	0.08501
0.2527	0.08604
0.2555	0.08706
0.2599	0.08809
0.2642	0.08912
0.2661	0.09014
0.2686	0.09117
0.2757	0.0922
0.2837	0.09322
0.29	0.09425
0.2937	0.09528
0.2947	0.0963
0.2955	0.09733
0.2971	0.09856
0.2998	0.09959
0.3008	0.1006
0.3054	0.1016
0.3085	0.1027
0.3116	0.1037
0.3139	0.1047
0.3183	0.1057
0.3266	0.1068
0.3298	0.1078
0.3334	0.1088
0.3387	0.1099
0.3401	0.1109
0.3422	0.1119
0.344	0.1129
0.3452	0.1142
0.3471	0.1152
0.3497	0.1162
0.3525	0.1172
0.3562	0.1183
0.3584	0.1193
0.3625	0.1203
0.3656	0.1214
0.3711	0.1224
0.3733	0.1234
0.3743	0.1244
0.3796	0.1255
0.3821	0.1265
0.385	0.1275
0.3872	0.1285
0.3902	0.1296
0.3904	0.1306
0.3917	0.1316
0.3933	0.1326
0.3941	0.1337
0.3954	0.1347
0.3967	0.1357
0.3982	0.1368
0.4018	0.1378
0.4059	0.1388
0.4108	0.1398
0.414	0.1409
0.4173	0.1419
0.4189	0.1429
0.4236	0.1439
0.43	0.145
0.4338	0.146
0.4369	0.147
0.4395	0.148
0.4404	0.1491
0.4421	0.1501
0.4432	0.1511
0.4457	0.1522
0.4461	0.1532
0.4476	0.1544
0.4514	0.1556
0.4534	0.1567
0.4582	0.1577
0.46	0.1587
0.4643	0.1598
0.4732	0.1608
0.474	0.1618
0.4751	0.1628
0.4791	0.1639
0.4832	0.1649
0.4856	0.1659
0.4883	0.1669
0.4889	0.168
0.4908	0.169
0.4922	0.17
0.4952	0.171
0.4958	0.1721
0.4998	0.1731
0.5023	0.1741
0.5066	0.1752
0.5102	0.1762
0.5129	0.1772
0.5193	0.1782
0.5229	0.1793
0.5241	0.1803
0.5249	0.1813
0.5267	0.1823
0.5307	0.1834
0.5348	0.1844
0.5373	0.1854
0.5384	0.1864
0.5396	0.1875
0.5422	0.1885
0.546	0.1895
0.5473	0.1906
0.549	0.1916
0.5512	0.1926
0.556	0.1936
0.5617	0.1947
0.5678	0.1957
0.5704	0.1967
0.5753	0.1977
0.5803	0.1988
0.5814	0.1998
0.5839	0.2008
0.5874	0.2018
0.59	0.2029
0.5917	0.2039
0.5975	0.2049
0.5997	0.206
0.6046	0.207
0.6074	0.208
0.6129	0.209
0.6174	0.2101
0.6198	0.2111
0.6242	0.2121
0.6294	0.2131
0.6346	0.2142
0.6364	0.2152
0.6382	0.2162
0.6394	0.2172
0.6415	0.2183
0.6441	0.2193
0.6466	0.2203
0.6485	0.2214
0.6538	0.2224
0.6576	0.2234
0.6602	0.2244
0.6657	0.2255
0.6718	0.2265
0.6723	0.2275
0.6747	0.2285
0.6802	0.2296
0.6824	0.2306
0.6854	0.2316
0.6872	0.2326
0.6887	0.2337
0.6919	0.2347
0.6957	0.2357
0.7023	0.2368
0.708	0.2378
0.7128	0.2388
0.7185	0.2398
0.7212	0.2409
0.7275	0.2419
0.7298	0.2429
0.7335	0.2439
0.7361	0.245
0.7407	0.246
0.7433	0.247
0.7481	0.248
0.7508	0.2491
0.7552	0.2501
0.7597	0.2511
0.765	0.2522
0.7672	0.2532
0.7706	0.2542
0.7731	0.2552
0.7745	0.2563
0.7769	0.2573
0.7796	0.2583
0.7832	0.2593
0.7847	0.2604
0.7873	0.2614
0.789	0.2624
0.7925	0.2634
0.7935	0.2645
0.7973	0.2655
0.8016	0.2665
0.8081	0.2676
0.8124	0.2686
0.8157	0.2696
0.827	0.2706
0.8291	0.2717
0.8324	0.2727
0.8363	0.2737
0.8407	0.2747
0.846	0.2758
0.8486	0.2768
0.8586	0.2778
0.8636	0.2789
0.8659	0.2799
0.8697	0.2809
0.8738	0.2819
0.8768	0.283
0.8792	0.284
0.8815	0.2852
0.8836	0.2862
0.8863	0.2873
0.8893	0.2883
0.8914	0.2893
0.8978	0.2903
0.9018	0.2914
0.9126	0.2924
0.9157	0.2934
0.9183	0.2945
0.9273	0.2955
0.9306	0.2965
0.9331	0.2975
0.9352	0.2986
0.9432	0.2996
0.9469	0.3006
0.9498	0.3016
0.9546	0.3027
0.9586	0.3037
0.9617	0.3047
0.9724	0.3057
0.9751	0.3068
0.977	0.3078
0.9809	0.3088
0.9832	0.3099
0.9869	0.3109
0.9891	0.3119
0.9928	0.3129
0.9997	0.314
1.006	0.315
1.015	0.316
1.019	0.317
1.024	0.3181
1.028	0.3191
1.031	0.3201
1.035	0.3211
1.037	0.3222
1.038	0.3232
1.047	0.3242
1.054	0.3253
1.058	0.3263
1.059	0.3273
1.064	0.3283
1.068	0.3294
1.07	0.3304
1.074	0.3314
1.078	0.3324
1.079	0.3335
1.083	0.3345
1.088	0.3355
1.093	0.3366
1.096	0.3376
1.101	0.3386
1.108	0.3396
1.113	0.3407
1.116	0.3417
1.121	0.3427
1.125	0.3437
1.126	0.3448
1.127	0.3458
1.129	0.3468
1.131	0.3478
1.134	0.3489
1.137	0.3499
1.139	0.3509
1.14	0.352
1.144	0.353
1.152	0.354
1.156	0.355
1.16	0.3561
1.164	0.3571
1.169	0.3581
1.17	0.3591
1.172	0.3602
1.175	0.3612
1.18	0.3622
1.186	0.3632
1.189	0.3643
1.193	0.3653
1.198	0.3663
1.206	0.3674
1.209	0.3684
1.213	0.3694
1.217	0.3704
1.22	0.3715
1.221	0.3725
1.223	0.3735
1.225	0.3745
1.228	0.3756
1.231	0.3766
1.24	0.3776
1.246	0.3786
1.254	0.3797
1.257	0.3807
1.259	0.3817
1.262	0.3828
1.27	0.3838
1.272	0.3848
1.276	0.3858
1.28	0.3869
1.283	0.3879
1.285	0.3889
1.292	0.3899
1.296	0.391
1.298	0.392
1.304	0.393
1.313	0.3943
1.318	0.3953
1.319	0.3963
1.321	0.3973
1.325	0.3984
1.332	0.3994
1.334	0.4004
1.338	0.4014
1.342	0.4025
1.352	0.4035
1.355	0.4045
1.36	0.4055
1.362	0.4066
1.366	0.4076
1.368	0.4086
1.371	0.4097
1.375	0.4107
1.378	0.4117
1.38	0.4127
1.383	0.4138
1.385	0.4148
1.389	0.4158
1.391	0.4168
1.399	0.4179
1.404	0.4189
1.408	0.4199
1.412	0.4209
1.418	0.422
1.424	0.423
1.428	0.424
1.429	0.4251
1.431	0.4261
1.434	0.4271
1.438	0.4281
1.442	0.4292
1.446	0.4302
1.453	0.4312
1.457	0.4322
1.46	0.4333
1.464	0.4343
1.467	0.4353
1.469	0.4363
1.473	0.4374
1.479	0.4384
1.484	0.4394
1.486	0.4405
1.489	0.4415
1.495	0.4425
1.502	0.4435
1.504	0.4446
1.509	0.4456
1.512	0.4466
1.515	0.4476
1.52	0.4487
1.524	0.4497
1.526	0.4507
1.53	0.4517
1.534	0.4528
1.538	0.4538
1.542	0.4548
1.545	0.4559
1.55	0.4569
1.557	0.4579
1.56	0.4589
1.562	0.46
1.569	0.461
1.571	0.462
1.572	0.463
1.574	0.4641
1.582	0.4651
1.587	0.4661
1.595	0.4671
1.597	0.4682
1.605	0.4692
1.607	0.4702
1.61	0.4713
1.612	0.4723
1.616	0.4733
1.619	0.4743
1.621	0.4754
1.63	0.4764
1.635	0.4774
1.641	0.4784
1.642	0.4795
1.644	0.4805
1.645	0.4815
1.646	0.4825
1.649	0.4836
1.652	0.4846
1.659	0.4856
1.661	0.4867
1.664	0.4877
1.667	0.4887
1.671	0.4897
1.674	0.4908
1.683	0.4918
1.685	0.4928
1.688	0.4938
1.691	0.4949
1.694	0.4959
1.696	0.4969
1.698	0.4979
1.704	0.499
1.708	0.5
1.709	0.501
1.711	0.5021
1.714	0.5031
1.716	0.5041
1.722	0.5051
1.724	0.5062
1.727	0.5072
1.731	0.5082
1.734	0.5092
1.739	0.5103
1.743	0.5113
1.746	0.5123
1.749	0.5133
1.75	0.5144
1.752	0.5154
1.755	0.5164
1.758	0.5175
1.761	0.5185
1.767	0.5195
1.77	0.5205
1.772	0.5216
1.778	0.5226
1.783	0.5236
1.789	0.5246
1.792	0.5257
1.797	0.5267
1.8	0.5277
1.805	0.5287
1.809	0.5298
1.812	0.5308
1.814	0.5318
1.819	0.5329
1.821	0.5341
1.829	0.5351
1.833	0.5361
1.838	0.5372
1.841	0.5382
1.845	0.5392
1.849	0.5402
1.85	0.5413
1.852	0.5423
1.856	0.5433
1.857	0.5444
1.861	0.5454
1.863	0.5464
1.866	0.5474
1.869	0.5485
1.875	0.5495
1.881	0.5505
1.884	0.5515
1.887	0.5526
1.892	0.5536
1.896	0.5546
1.899	0.5556
1.905	0.5567
1.909	0.5577
1.911	0.5587
1.916	0.5598
1.921	0.5608
1.922	0.562
1.93	0.563
1.932	0.5641
1.937	0.5651
1.943	0.5661
1.95	0.5671
1.953	0.5682
1.955	0.5692
1.959	0.5702
1.965	0.5713
1.968	0.5723
1.972	0.5733
1.978	0.5743
1.987	0.5754
1.99	0.5764
1.992	0.5774
1.996	0.5784
2	0.5795
2.008	0.5805
2.013	0.5815
2.017	0.5825
2.02	0.5836
2.023	0.5846
2.026	0.5856
2.033	0.5867
2.036	0.5877
2.04	0.5887
2.041	0.5897
2.045	0.5908
2.049	0.5918
2.051	0.5928
2.058	0.5938
2.063	0.5949
2.071	0.5959
2.075	0.5969
2.079	0.5979
2.086	0.599
2.09	0.6
2.099	0.601
2.103	0.6021
2.109	0.6031
2.115	0.6041
2.119	0.6051
2.124	0.6062
2.129	0.6072
2.134	0.6086
2.138	0.6097
2.141	0.6107
2.145	0.6117
2.146	0.6127
2.151	0.6138
2.152	0.6148
2.158	0.6158
2.163	0.6168
2.17	0.6179
2.175	0.6189
2.182	0.6199
2.187	0.6209
2.19	0.622
2.193	0.623
2.197	0.624
2.199	0.6251
2.202	0.6261
2.206	0.6271
2.216	0.6281
2.224	0.6292
2.23	0.6302
2.237	0.6312
2.244	0.6322
2.249	0.6333
2.251	0.6343
2.257	0.6353
2.265	0.6363
2.268	0.6374
2.271	0.6384
2.276	0.6394
2.28	0.6405
2.284	0.6415
2.29	0.6425
2.294	0.6435
2.298	0.6446
2.304	0.6456
2.313	0.6466
2.32	0.6476
2.322	0.6487
2.327	0.6497
2.328	0.6507
2.333	0.6517
2.339	0.6528
2.342	0.6538
2.344	0.6548
2.349	0.6559
2.353	0.6569
2.358	0.6579
2.363	0.6589
2.366	0.66
2.37	0.661
2.372	0.662
2.376	0.663
2.383	0.6641
2.386	0.6651
2.394	0.6661
2.398	0.6671
2.402	0.6682
2.406	0.6692
2.411	0.6702
2.417	0.6713
2.426	0.6723
2.431	0.6733
2.433	0.6743
2.438	0.6754
2.441	0.6764
2.451	0.6774
2.455	0.6784
2.46	0.6795
2.467	0.6805
2.472	0.6815
2.477	0.6825
2.482	0.6836
2.487	0.6846
2.495	0.6856
2.505	0.6867
2.516	0.6877
2.524	0.6887
2.529	0.6897
2.535	0.6908
2.546	0.6918
2.551	0.6928
2.562	0.6938
2.568	0.6949
2.573	0.6959
2.58	0.6969
2.586	0.6979
2.588	0.699
2.598	0.7
2.603	0.701
2.61	0.7021
2.618	0.7031
2.625	0.7041
2.635	0.7051
2.639	0.7062
2.648	0.7072
2.65	0.7082
2.655	0.7092
2.657	0.7103
2.665	0.7113
2.67	0.7123
2.681	0.7133
2.689	0.7144
2.703	0.7154
2.712	0.7164
2.715	0.7175
2.722	0.7185
2.727	0.7195
2.737	0.7205
2.749	0.7216
2.762	0.7226
2.771	0.7236
2.777	0.7246
2.785	0.7257
2.788	0.7267
2.796	0.7277
2.806	0.7287
2.815	0.7298
2.821	0.7308
2.834	0.7318
2.843	0.7329
2.85	0.7339
2.858	0.7349
2.875	0.7359
2.882	0.737
2.889	0.738
2.901	0.739
2.913	0.74
2.923	0.7411
2.932	0.7421
2.937	0.7431
2.948	0.7441
2.955	0.7452
2.965	0.7462
2.981	0.7472
2.989	0.7483
3	0.7493
3.007	0.7503
3.017	0.7513
3.039	0.7524
3.05	0.7534
3.057	0.7544
3.069	0.7554
3.075	0.7565
3.083	0.7575
3.087	0.7585
3.092	0.7595
3.1	0.7606
3.106	0.7616
3.115	0.7626
3.124	0.7637
3.129	0.7647
3.137	0.7657
3.151	0.7667
3.159	0.7678
3.165	0.7688
3.177	0.7698
3.194	0.7708
3.209	0.7719
3.216	0.7729
3.221	0.7739
3.231	0.7749
3.243	0.776
3.248	0.777
3.254	0.778
3.26	0.7791
3.268	0.7801
3.274	0.7811
3.281	0.7821
3.295	0.7832
3.306	0.7842
3.319	0.7852
3.328	0.7862
3.336	0.7873
3.35	0.7883
3.357	0.7893
3.367	0.7903
3.375	0.7914
3.388	0.7924
3.397	0.7934
3.404	0.7945
3.414	0.7955
3.424	0.7965
3.442	0.7975
3.458	0.7986
3.464	0.7996
3.474	0.8006
3.487	0.8016
3.495	0.8027
3.505	0.8037
3.517	0.8049
3.533	0.806
3.543	0.807
3.548	0.808
3.57	0.809
3.583	0.8101
3.593	0.8111
3.607	0.8121
3.614	0.8131
3.623	0.8142
3.634	0.8152
3.643	0.8162
3.652	0.8172
3.663	0.8183
3.682	0.8193
3.696	0.8203
3.703	0.8214
3.71	0.8224
3.721	0.8234
3.74	0.8244
3.744	0.8255
3.752	0.8265
3.765	0.8275
3.785	0.8285
3.791	0.8296
3.804	0.8306
3.82	0.8316
3.837	0.8326
3.842	0.8337
3.861	0.8347
3.882	0.8357
3.893	0.8368
3.899	0.8378
3.907	0.8388
3.912	0.8398
3.925	0.8409
3.936	0.8419
3.943	0.8429
3.946	0.8439
3.965	0.845
3.977	0.846
3.991	0.847
4.009	0.848
4.028	0.8491
4.046	0.8501
4.053	0.8511
4.066	0.8522
4.088	0.8532
4.093	0.8542
4.102	0.8552
4.114	0.8563
4.144	0.8573
4.176	0.8583
4.197	0.8593
4.208	0.8604
4.233	0.8614
4.254	0.8624
4.278	0.8634
4.289	0.8645
4.299	0.8655
4.312	0.8665
4.331	0.8676
4.348	0.8686
4.364	0.8696
4.37	0.8706
4.372	0.8719
4.373	0.8729
4.373	0.8739
4.374	0.8752
4.375	0.8762
4.376	0.8772
4.376	0.8782
4.377	0.8793
4.378	0.8803
4.379	0.8813
4.382	0.8823
4.383	0.8836
4.384	0.8846
4.39	0.8856
4.394	0.8867
4.395	0.8877
4.404	0.8887
4.425	0.8897
4.432	0.8908
4.451	0.8918
4.46	0.8928
4.474	0.8938
4.492	0.8949
4.503	0.8959
4.521	0.8969
4.537	0.8979
4.573	0.899
4.6	0.9
4.625	0.901
4.669	0.9021
4.694	0.9031
4.71	0.9041
4.748	0.9051
4.772	0.9062
4.812	0.9072
4.841	0.9082
4.884	0.9092
4.916	0.9103
4.942	0.9113
4.974	0.9123
5.001	0.9133
5.053	0.9144
5.084	0.9154
5.117	0.9164
5.154	0.9175
5.17	0.9185
5.21	0.9195
5.23	0.9205
5.248	0.9216
5.266	0.9226
5.297	0.9236
5.332	0.9246
5.356	0.9257
5.374	0.9267
5.413	0.9277
5.44	0.9287
5.451	0.9298
5.469	0.9308
5.509	0.9318
5.565	0.9329
5.586	0.9339
5.657	0.9349
5.725	0.9359
5.803	0.937
5.825	0.938
5.843	0.939
5.865	0.94
5.902	0.9411
5.947	0.9421
5.989	0.9431
6.061	0.9441
6.087	0.9452
6.115	0.9462
6.199	0.9472
6.286	0.9483
6.345	0.9493
6.409	0.9503
6.47	0.9513
6.555	0.9524
6.588	0.9534
6.633	0.9544
6.691	0.9554
6.734	0.9565
6.749	0.9575
6.78	0.9585
6.824	0.9595
6.879	0.9606
6.97	0.9616
7.032	0.9626
7.079	0.9637
7.125	0.9647
7.155	0.9657
7.208	0.9667
7.258	0.9678
7.361	0.9688
7.417	0.9698
7.471	0.9708
7.532	0.9719
7.601	0.9729
7.646	0.9739
7.677	0.9749
7.747	0.976
7.807	0.977
7.844	0.978
7.877	0.9791
7.948	0.9801
7.989	0.9811
8.061	0.9821
8.165	0.9832
8.242	0.9842
8.356	0.9852
8.392	0.9862
8.437	0.9873
8.499	0.9883
8.562	0.9893
8.68	0.9903
8.964	0.9914
9.043	0.9924
9.258	0.9934
9.404	0.9945
9.533	0.9955
9.61	0.9965
9.964	0.9975
10.31	0.9986
11.46	0.9996
15.22	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-5.tsv <==
0	0
0.001024	0.001475
0.002336	0.002547
0.005696	0.003691
0.00992	0.004764
0.04589	0.005776
0.04896	0.006885
0.04912	0.007897
0.04944	0.008982
0.04957	0.01005
0.04973	0.01161
0.04976	0.01404
0.04992	0.01517
0.05174	0.01638
0.05338	0.01742
0.05629	0.01843
0.06614	0.01948
0.06902	0.02069
0.07802	0.0217
0.09165	0.02278
0.09872	0.02401
0.09914	0.02505
0.09917	0.0261
0.1003	0.02728
0.1019	0.0283
0.1057	0.02939
0.1108	0.0304
0.1237	0.03158
0.1362	0.03264
0.1417	0.0337
0.1454	0.03472
0.147	0.03577
0.1478	0.03707
0.1489	0.0384
0.1491	0.03945
0.1504	0.04061
0.157	0.04181
0.165	0.04283
0.1735	0.04384
0.1782	0.04507
0.1835	0.04631
0.1964	0.04734
0.1981	0.04853
0.1986	0.04955
0.1987	0.05128
0.1987	0.05372
0.199	0.05474
0.2023	0.05581
0.2101	0.05687
0.2172	0.05794
0.22	0.05918
0.2227	0.06021
0.2258	0.06125
0.2301	0.06228
0.2409	0.06338
0.2448	0.0644
0.2468	0.06554
0.2476	0.06662
0.2484	0.06833
0.2505	0.06937
0.2561	0.07052
0.2634	0.07161
0.2712	0.07272
0.2732	0.07394
0.2769	0.07497
0.2812	0.076
0.2847	0.07706
0.2913	0.07818
0.2945	0.0792
0.2971	0.08038
0.2978	0.0814
0.2984	0.08243
0.3004	0.0835
0.302	0.08456
0.3038	0.08565
0.3045	0.08687
0.3057	0.08834
0.3065	0.08956
0.307	0.09126
0.3083	0.09297
0.3107	0.09399
0.3154	0.09509
0.3223	0.09621
0.3237	0.09743
0.3331	0.09864
0.3403	0.09976
0.3429	0.101
0.3444	0.1022
0.3465	0.1033
0.3476	0.1046
0.3498	0.1058
0.3521	0.1068
0.3545	0.1078
0.3599	0.109
0.3624	0.11
0.3676	0.1111
0.3723	0.1121
0.3742	0.1131
0.3796	0.1142
0.3861	0.1153
0.3906	0.1164
0.3914	0.1175
0.3942	0.1187
0.3963	0.1198
0.397	0.121
0.3984	0.1222
0.4051	0.1234
0.4084	0.1244
0.4102	0.1254
0.4162	0.1265
0.4229	0.1275
0.4261	0.1286
0.4317	0.1296
0.4357	0.1307
0.4395	0.1317
0.4407	0.1328
0.4439	0.1338
0.446	0.1349
0.4468	0.1359
0.4501	0.137
0.4518	0.138
0.4556	0.1391
0.4596	0.1403
0.4622	0.1415
0.4652	0.1428
0.4715	0.1439
0.477	0.1449
0.4856	0.146
0.4889	0.147
0.4931	0.148
0.4965	0.1491
0.4994	0.1502
0.5036	0.1512
0.506	0.1523
0.5148	0.1534
0.518	0.1544
0.525	0.1555
0.5325	0.1566
0.5343	0.1576
0.5379	0.1587
0.5406	0.1599
0.5439	0.1611
0.5457	0.1623
0.5492	0.1635
0.5519	0.1646
0.5524	0.1658
0.5606	0.167
0.565	0.1681
0.5691	0.1692
0.5754	0.1703
0.5789	0.1713
0.5822	0.1724
0.5854	0.1735
0.5877	0.1746
0.5886	0.1756
0.5907	0.1769
0.5979	0.1779
0.6063	0.1789
0.6166	0.1801
0.6294	0.1811
0.6333	0.1823
0.6368	0.1835
0.641	0.1845
0.6447	0.1856
0.6465	0.1866
0.6493	0.1876
0.6546	0.1888
0.6563	0.19
0.6607	0.1911
0.6635	0.1921
0.6662	0.1931
0.6686	0.1944
0.6708	0.1954
0.6733	0.1965
0.6745	0.1975
0.6754	0.199
0.6792	0.2001
0.681	0.2012
0.6825	0.2024
0.684	0.2037
0.6853	0.2049
0.6867	0.2066
0.6871	0.2076
0.6885	0.2087
0.6892	0.21
0.6897	0.211
0.6902	0.212
0.6909	0.213
0.6921	0.2141
0.6924	0.2155
0.6929	0.2168
0.6934	0.218
0.6956	0.2193
0.6961	0.2205
0.6964	0.2217
0.6983	0.2227
0.6988	0.224
0.6994	0.2255
0.7013	0.2265
0.7048	0.2276
0.7083	0.2287
0.7164	0.2297
0.7201	0.2307
0.7224	0.2317
0.7235	0.2333
0.7244	0.2345
0.7264	0.2358
0.7282	0.2369
0.7297	0.2379
0.7307	0.239
0.7318	0.2401
0.7339	0.2412
0.7358	0.2423
0.7403	0.2433
0.7455	0.2445
0.7479	0.2455
0.7494	0.2466
0.7558	0.2476
0.7578	0.2487
0.7621	0.2499
0.764	0.2509
0.7657	0.252
0.768	0.253
0.774	0.2542
0.7766	0.2554
0.7786	0.2565
0.782	0.2576
0.784	0.2587
0.7868	0.2599
0.7887	0.2609
0.7918	0.2621
0.7951	0.2632
0.8029	0.2644
0.8091	0.2655
0.8129	0.2666
0.8158	0.2678
0.8178	0.2688
0.821	0.2702
0.827	0.2712
0.8287	0.2724
0.8311	0.2735
0.832	0.2746
0.8339	0.2757
0.8359	0.2768
0.84	0.278
0.8447	0.2792
0.8522	0.2804
0.8581	0.2816
0.8621	0.2828
0.8634	0.284
0.8654	0.2853
0.8682	0.2863
0.871	0.2874
0.8721	0.2886
0.8747	0.2897
0.8768	0.2908
0.8789	0.292
0.8806	0.2931
0.8827	0.2941
0.8841	0.2952
0.8887	0.2964
0.8922	0.2975
0.8966	0.2986
0.8998	0.2997
0.9062	0.3008
0.9108	0.3019
0.9161	0.3031
0.9228	0.3043
0.9259	0.3055
0.9277	0.3065
0.929	0.3075
0.9309	0.3087
0.9358	0.3099
0.943	0.3111
0.9476	0.3122
0.9496	0.3133
0.9526	0.3143
0.9583	0.3155
0.9601	0.3165
0.9686	0.3177
0.972	0.3188
0.9769	0.3198
0.9797	0.321
0.9822	0.3221
0.9852	0.3232
0.9882	0.3242
0.9952	0.3254
1	0.3264
1.011	0.3277
1.015	0.3287
1.017	0.33
1.019	0.3311
1.021	0.3321
1.023	0.3332
1.025	0.3342
1.028	0.3354
1.029	0.3364
1.03	0.3375
1.033	0.3387
1.043	0.3398
1.047	0.3409
1.052	0.3419
1.056	0.343
1.063	0.3441
1.068	0.3453
1.072	0.3463
1.073	0.3473
1.076	0.3485
1.079	0.3495
1.081	0.3506
1.086	0.3517
1.089	0.3527
1.092	0.3537
1.095	0.3548
1.097	0.3559
1.1	0.3569
1.102	0.3581
1.108	0.3592
1.111	0.3602
1.116	0.3614
1.118	0.3624
1.123	0.3638
1.125	0.3649
1.128	0.366
1.133	0.3672
1.134	0.3682
1.143	0.3694
1.149	0.3705
1.153	0.3717
1.158	0.3727
1.159	0.3737
1.161	0.3747
1.166	0.3758
1.168	0.3768
1.169	0.378
1.171	0.379
1.172	0.38
1.176	0.3812
1.18	0.3823
1.185	0.3835
1.189	0.3846
1.192	0.3856
1.195	0.3867
1.205	0.3879
1.211	0.3891
1.214	0.3903
1.219	0.3914
1.22	0.3924
1.222	0.3936
1.224	0.3946
1.226	0.3957
1.228	0.3967
1.233	0.3978
1.235	0.3988
1.243	0.4
1.245	0.401
1.249	0.4021
1.25	0.4031
1.257	0.4041
1.264	0.4052
1.266	0.4063
1.268	0.4074
1.271	0.4087
1.274	0.4097
1.28	0.4109
1.282	0.4119
1.287	0.413
1.291	0.4142
1.294	0.4153
1.298	0.4164
1.3	0.4175
1.304	0.4185
1.307	0.4195
1.311	0.4207
1.313	0.4218
1.316	0.4229
1.321	0.4239
1.327	0.4251
1.328	0.4262
1.334	0.4273
1.335	0.4283
1.337	0.4293
1.341	0.4305
1.346	0.4316
1.349	0.4328
1.352	0.4339
1.356	0.435
1.361	0.4361
1.362	0.4372
1.364	0.4382
1.366	0.4393
1.368	0.4404
1.369	0.4414
1.371	0.4425
1.372	0.4436
1.373	0.4446
1.378	0.4457
1.379	0.4467
1.38	0.4478
1.384	0.4491
1.388	0.4501
1.391	0.4513
1.395	0.4524
1.397	0.4536
1.399	0.4546
1.401	0.4557
1.403	0.4567
1.404	0.4577
1.406	0.4595
1.409	0.4605
1.411	0.4618
1.412	0.4628
1.415	0.464
1.417	0.4651
1.418	0.4663
1.419	0.4674
1.42	0.4684
1.422	0.4697
1.424	0.4707
1.425	0.472
1.425	0.4737
1.426	0.4755
1.427	0.477
1.429	0.4781
1.431	0.4793
1.432	0.4806
1.433	0.4818
1.435	0.483
1.436	0.484
1.437	0.4851
1.437	0.4863
1.438	0.4886
1.439	0.4903
1.44	0.4913
1.443	0.4924
1.444	0.4939
1.444	0.4949
1.445	0.4965
1.448	0.4976
1.451	0.4986
1.451	0.4998
1.451	0.501
1.453	0.5021
1.455	0.5031
1.456	0.5042
1.457	0.5054
1.459	0.5064
1.462	0.5076
1.463	0.5087
1.467	0.5097
1.468	0.5107
1.469	0.5117
1.471	0.5128
1.472	0.5139
1.474	0.515
1.475	0.5162
1.478	0.5174
1.48	0.5185
1.482	0.5196
1.483	0.5207
1.485	0.5217
1.487	0.5227
1.488	0.5237
1.489	0.5248
1.492	0.5259
1.494	0.5269
1.496	0.5281
1.497	0.5294
1.499	0.5306
1.502	0.5316
1.505	0.5327
1.507	0.5337
1.509	0.5347
1.511	0.5358
1.512	0.5368
1.515	0.538
1.516	0.5391
1.519	0.5402
1.522	0.5413
1.525	0.5423
1.528	0.5434
1.531	0.5446
1.533	0.5456
1.535	0.5466
1.536	0.5478
1.54	0.5489
1.542	0.55
1.545	0.5511
1.546	0.5524
1.548	0.5534
1.552	0.5546
1.553	0.5556
1.555	0.5567
1.557	0.558
1.563	0.559
1.571	0.56
1.573	0.561
1.578	0.5621
1.581	0.5631
1.583	0.5642
1.585	0.5653
1.587	0.5664
1.59	0.5675
1.594	0.5686
1.6	0.5696
1.603	0.5707
1.606	0.5718
1.607	0.5729
1.613	0.5741
1.616	0.5755
1.618	0.5765
1.622	0.5776
1.627	0.5786
1.631	0.5796
1.635	0.5807
1.637	0.5817
1.642	0.5827
1.646	0.5838
1.651	0.5848
1.653	0.586
1.658	0.5872
1.66	0.5882
1.666	0.5893
1.668	0.5904
1.672	0.5914
1.675	0.5925
1.679	0.5936
1.681	0.5946
1.684	0.5958
1.686	0.5969
1.689	0.598
1.693	0.5992
1.699	0.6002
1.704	0.6015
1.706	0.6026
1.711	0.6038
1.713	0.6049
1.716	0.6061
1.721	0.6072
1.727	0.6084
1.729	0.6094
1.734	0.6106
1.737	0.6118
1.743	0.6128
1.746	0.6139
1.75	0.6151
1.753	0.6163
1.755	0.6173
1.759	0.6185
1.762	0.6197
1.765	0.6207
1.768	0.6219
1.772	0.623
1.774	0.6241
1.779	0.6252
1.784	0.6262
1.787	0.6274
1.79	0.6285
1.795	0.6296
1.799	0.6307
1.802	0.6319
1.806	0.6331
1.808	0.6342
1.812	0.6354
1.814	0.6364
1.816	0.6374
1.823	0.6384
1.824	0.6395
1.827	0.6407
1.83	0.6418
1.833	0.6428
1.837	0.644
1.84	0.6451
1.845	0.6461
1.849	0.6471
1.852	0.6482
1.853	0.6492
1.855	0.6502
1.858	0.6514
1.861	0.6524
1.866	0.6535
1.868	0.6545
1.872	0.6557
1.875	0.6568
1.878	0.6579
1.885	0.6589
1.888	0.6599
1.893	0.6611
1.896	0.6622
1.897	0.6635
1.901	0.6646
1.906	0.6658
1.908	0.6668
1.915	0.668
1.919	0.6692
1.923	0.6705
1.928	0.6715
1.931	0.6727
1.934	0.6738
1.936	0.6749
1.94	0.6761
1.942	0.6771
1.945	0.6781
1.946	0.6792
1.949	0.6804
1.95	0.6814
1.953	0.6826
1.954	0.6844
1.958	0.6855
1.96	0.6865
1.963	0.6878
1.97	0.6893
1.974	0.6903
1.975	0.6913
1.976	0.6924
1.982	0.6935
1.984	0.6946
1.988	0.6957
1.991	0.6969
1.993	0.6979
1.997	0.699
2.003	0.7001
2.005	0.7012
2.01	0.7022
2.013	0.7033
2.016	0.7045
2.018	0.7056
2.02	0.7067
2.022	0.7077
2.025	0.7087
2.026	0.7098
2.03	0.7109
2.033	0.712
2.035	0.7131
2.037	0.7141
2.038	0.7152
2.043	0.7164
2.048	0.7176
2.05	0.7188
2.053	0.7202
2.055	0.7212
2.057	0.7222
2.059	0.7232
2.06	0.7243
2.065	0.7255
2.068	0.7265
2.075	0.7277
2.078	0.7288
2.082	0.7301
2.084	0.7311
2.087	0.7323
2.091	0.7334
2.094	0.7345
2.096	0.7356
2.1	0.7367
2.102	0.7378
2.106	0.7389
2.108	0.7401
2.109	0.7416
2.11	0.7426
2.112	0.7438
2.116	0.7449
2.118	0.7459
2.122	0.747
2.124	0.7481
2.125	0.7496
2.128	0.7511
2.131	0.7521
2.132	0.7531
2.134	0.7541
2.134	0.7565
2.135	0.7578
2.137	0.7588
2.138	0.7598
2.139	0.7609
2.143	0.762
2.143	0.7644
2.145	0.7654
2.146	0.7665
2.148	0.7677
2.15	0.7688
2.152	0.7706
2.154	0.7718
2.158	0.7729
2.161	0.774
2.163	0.7751
2.168	0.7762
2.171	0.7773
2.175	0.7784
2.181	0.7794
2.186	0.7806
2.193	0.7817
2.194	0.7827
2.199	0.7838
2.202	0.7849
2.204	0.7859
2.207	0.7869
2.209	0.788
2.213	0.7892
2.216	0.7902
2.22	0.7914
2.227	0.7926
2.232	0.7937
2.233	0.7949
2.235	0.7962
2.239	0.7973
2.241	0.7983
2.244	0.8005
2.247	0.8016
2.251	0.8027
2.253	0.8037
2.256	0.8048
2.258	0.8058
2.259	0.8068
2.263	0.808
2.264	0.8092
2.272	0.8104
2.273	0.8119
2.279	0.813
2.287	0.8143
2.29	0.8153
2.293	0.8163
2.296	0.8173
2.302	0.8186
2.307	0.8198
2.313	0.821
2.318	0.8221
2.324	0.8234
2.332	0.8246
2.335	0.8257
2.338	0.8268
2.341	0.8279
2.342	0.8289
2.348	0.8301
2.351	0.8312
2.357	0.8324
2.361	0.8335
2.366	0.8346
2.37	0.8358
2.373	0.8368
2.376	0.838
2.38	0.8391
2.392	0.8401
2.396	0.8413
2.403	0.8425
2.412	0.8437
2.419	0.845
2.424	0.8461
2.429	0.8472
2.434	0.8484
2.437	0.8495
2.442	0.8508
2.45	0.8518
2.456	0.8529
2.467	0.8539
2.478	0.855
2.482	0.8561
2.49	0.8573
2.497	0.8585
2.501	0.8595
2.508	0.8607
2.513	0.8618
2.515	0.8629
2.521	0.8639
2.529	0.8651
2.533	0.8662
2.541	0.8673
2.545	0.8684
2.552	0.8694
2.558	0.8705
2.569	0.8717
2.574	0.8729
2.582	0.874
2.585	0.875
2.599	0.8761
2.601	0.8771
2.61	0.8783
2.62	0.8795
2.624	0.8807
2.63	0.8818
2.639	0.8828
2.651	0.8841
2.663	0.8853
2.667	0.8864
2.674	0.8874
2.683	0.8884
2.689	0.8896
2.692	0.8907
2.709	0.8917
2.717	0.8931
2.724	0.8943
2.731	0.8955
2.752	0.8965
2.762	0.8977
2.773	0.8988
2.784	0.8999
2.788	0.9009
2.801	0.902
2.804	0.9031
2.814	0.9041
2.822	0.9052
2.836	0.9063
2.845	0.9074
2.85	0.9086
2.867	0.9096
2.878	0.9108
2.889	0.912
2.896	0.9133
2.906	0.9145
2.913	0.9158
2.918	0.9168
2.925	0.9182
2.938	0.9195
2.947	0.9206
2.954	0.9218
2.962	0.9228
2.988	0.924
3.003	0.9251
3.018	0.9262
3.03	0.9274
3.047	0.9284
3.061	0.9296
3.076	0.9308
3.095	0.9318
3.123	0.9329
3.142	0.9339
3.168	0.935
3.195	0.9361
3.215	0.9371
3.227	0.9382
3.252	0.9392
3.275	0.9403
3.29	0.9413
3.314	0.9423
3.351	0.9433
3.373	0.9443
3.391	0.9453
3.416	0.9463
3.43	0.9473
3.452	0.9483
3.502	0.9493
3.526	0.9503
3.548	0.9513
3.564	0.9525
3.605	0.9535
3.63	0.9545
3.658	0.9555
3.699	0.9565
3.735	0.9575
3.771	0.9585
3.818	0.9595
3.846	0.9605
3.889	0.9615
3.92	0.9625
3.957	0.9635
4.001	0.9645
4.037	0.9655
4.075	0.9666
4.131	0.9676
4.172	0.9686
4.233	0.9696
4.272	0.9708
4.32	0.9718
4.375	0.9728
4.384	0.9738
4.392	0.9748
4.432	0.9758
4.497	0.9768
4.562	0.9778
4.633	0.9788
4.724	0.9798
4.835	0.9808
4.909	0.9818
5.009	0.9828
5.124	0.9839
5.214	0.9849
5.33	0.9859
5.444	0.9869
5.589	0.9879
5.717	0.9889
5.86	0.9899
6.013	0.9909
6.19	0.9919
6.355	0.993
6.559	0.994
6.86	0.995
7.148	0.996
7.543	0.997
7.964	0.998
8.751	0.999
12.32	1
13.34	1


==> figurestikz/data/ecdf_concurrentdiff/txbrateDownlinkMbps-6.tsv <==
0	0
0.001024	0.002703
0.003552	0.003851
0.006336	0.004928
0.009568	0.006004
0.01475	0.007006
0.04826	0.008009
0.04867	0.009049
0.04902	0.01055
0.04915	0.01212
0.04938	0.01319
0.04963	0.01442
0.04979	0.01608
0.05027	0.01709
0.05059	0.01819
0.05286	0.01929
0.06621	0.02033
0.08723	0.02138
0.09712	0.02244
0.09843	0.02352
0.09898	0.02453
0.09923	0.02561
0.1004	0.02672
0.1045	0.02773
0.1193	0.02881
0.1332	0.02986
0.1448	0.0309
0.1465	0.03193
0.1471	0.03294
0.1476	0.03402
0.1479	0.03509
0.1486	0.03612
0.149	0.03715
0.1502	0.03821
0.1548	0.03932
0.1696	0.04037
0.1892	0.04138
0.1957	0.04241
0.1978	0.04355
0.1986	0.04462
0.1987	0.0457
0.2	0.04674
0.2023	0.04775
0.2136	0.04878
0.2227	0.04986
0.2301	0.05086
0.242	0.0519
0.2443	0.05305
0.2464	0.05418
0.2477	0.05518
0.2515	0.05629
0.2595	0.05732
0.2641	0.05833
0.2766	0.05936
0.2839	0.06042
0.2913	0.06144
0.2932	0.06245
0.2952	0.06358
0.2978	0.06473
0.3004	0.06581
0.3028	0.06682
0.3057	0.06788
0.3091	0.0689
0.3133	0.06994
0.3223	0.07098
0.3288	0.07204
0.3362	0.07305
0.3414	0.07411
0.3432	0.07517
0.3444	0.07618
0.3462	0.07718
0.3502	0.07819
0.3556	0.07925
0.3616	0.08028
0.3693	0.08128
0.3788	0.08228
0.3834	0.08328
0.3903	0.08432
0.3916	0.08541
0.3937	0.08647
0.3967	0.08747
0.4011	0.08849
0.4093	0.08954
0.4212	0.09065
0.4288	0.09165
0.4361	0.09274
0.4381	0.09389
0.4404	0.09494
0.442	0.09594
0.4452	0.09698
0.4487	0.09798
0.4519	0.09902
0.4599	0.1
0.4684	0.1011
0.4774	0.1022
0.4844	0.1032
0.4872	0.1043
0.4895	0.1053
0.4921	0.1063
0.4953	0.1073
0.4992	0.1083
0.5052	0.1093
0.5136	0.1103
0.5205	0.1114
0.5246	0.1124
0.5325	0.1135
0.5351	0.1146
0.5378	0.1157
0.5396	0.1167
0.542	0.1178
0.5446	0.1188
0.5478	0.1198
0.5515	0.1208
0.5583	0.1219
0.5636	0.123
0.5692	0.124
0.576	0.1251
0.5826	0.1261
0.586	0.1272
0.5886	0.1282
0.59	0.1292
0.5923	0.1302
0.5976	0.1312
0.6025	0.1322
0.6092	0.1333
0.62	0.1344
0.6274	0.1354
0.6327	0.1365
0.6353	0.1375
0.6371	0.1385
0.6398	0.1395
0.6443	0.1405
0.6498	0.1416
0.6555	0.1426
0.6607	0.1436
0.6681	0.1447
0.6729	0.1458
0.6762	0.1469
0.6796	0.148
0.6814	0.1491
0.683	0.1502
0.6846	0.1512
0.6867	0.1523
0.6886	0.1533
0.6899	0.1544
0.6916	0.1554
0.6932	0.1564
0.6961	0.1574
0.699	0.1584
0.702	0.1595
0.706	0.1605
0.7118	0.1615
0.7183	0.1626
0.7232	0.1637
0.7261	0.1647
0.7285	0.1657
0.7301	0.1667
0.7318	0.1678
0.734	0.1688
0.7366	0.1699
0.7402	0.1709
0.7446	0.1719
0.748	0.1729
0.7511	0.174
0.755	0.1751
0.7582	0.1761
0.7623	0.1772
0.7662	0.1782
0.7695	0.1792
0.7752	0.1803
0.7778	0.1814
0.781	0.1824
0.7823	0.1834
0.7837	0.1845
0.7846	0.1855
0.7881	0.1865
0.791	0.1875
0.795	0.1885
0.7991	0.1896
0.8059	0.1906
0.8135	0.1916
0.8188	0.1927
0.8264	0.1937
0.8287	0.1948
0.8311	0.1959
0.8323	0.1969
0.8352	0.198
0.8369	0.199
0.8404	0.2
0.8471	0.2011
0.8516	0.2021
0.857	0.2032
0.8601	0.2042
0.8634	0.2052
0.8688	0.2062
0.8721	0.2073
0.8757	0.2083
0.8778	0.2094
0.8799	0.2105
0.8835	0.2116
0.8866	0.2126
0.8903	0.2137
0.8952	0.2147
0.9004	0.2157
0.907	0.2168
0.9138	0.2178
0.9171	0.2189
0.9228	0.2199
0.9255	0.221
0.9279	0.222
0.9303	0.2231
0.9334	0.2241
0.9393	0.2252
0.9436	0.2263
0.9489	0.2274
0.955	0.2285
0.9587	0.2296
0.9662	0.2307
0.972	0.2317
0.9747	0.2328
0.9777	0.2338
0.9796	0.2348
0.9843	0.2358
0.9893	0.2369
0.9963	0.238
1.003	0.239
1.011	0.24
1.017	0.2411
1.02	0.2421
1.024	0.2431
1.026	0.2441
1.028	0.2452
1.03	0.2463
1.032	0.2473
1.039	0.2484
1.044	0.2494
1.051	0.2504
1.059	0.2514
1.065	0.2524
1.069	0.2535
1.072	0.2546
1.074	0.2556
1.076	0.2567
1.079	0.2577
1.081	0.2587
1.087	0.2597
1.093	0.2607
1.096	0.2618
1.105	0.2628
1.11	0.2638
1.116	0.2648
1.12	0.2659
1.124	0.267
1.127	0.2681
1.131	0.2691
1.137	0.2702
1.144	0.2713
1.15	0.2723
1.157	0.2734
1.161	0.2745
1.165	0.2755
1.167	0.2765
1.169	0.2776
1.172	0.2786
1.176	0.2796
1.179	0.2807
1.183	0.2817
1.19	0.2827
1.195	0.2838
1.2	0.2848
1.207	0.2858
1.212	0.2868
1.214	0.2879
1.218	0.2889
1.219	0.2899
1.221	0.291
1.224	0.2921
1.227	0.2931
1.233	0.2941
1.24	0.2951
1.247	0.2961
1.253	0.2972
1.257	0.2983
1.263	0.2995
1.267	0.3005
1.269	0.3017
1.272	0.3027
1.276	0.3038
1.282	0.3048
1.286	0.3058
1.291	0.3068
1.293	0.3079
1.298	0.3089
1.305	0.31
1.31	0.3113
1.313	0.3123
1.317	0.3133
1.32	0.3144
1.324	0.3154
1.328	0.3165
1.333	0.3175
1.338	0.3185
1.341	0.3196
1.347	0.3206
1.349	0.3217
1.353	0.3227
1.358	0.3237
1.362	0.3248
1.364	0.3259
1.367	0.3269
1.371	0.328
1.373	0.329
1.377	0.33
1.38	0.331
1.385	0.3321
1.389	0.3332
1.392	0.3342
1.394	0.3353
1.399	0.3364
1.403	0.3374
1.407	0.3384
1.411	0.3394
1.414	0.3405
1.416	0.3415
1.419	0.3426
1.421	0.3436
1.424	0.3447
1.426	0.3458
1.429	0.3468
1.431	0.3479
1.434	0.3489
1.435	0.3499
1.437	0.351
1.439	0.3522
1.443	0.3533
1.445	0.3543
1.447	0.3553
1.451	0.3565
1.453	0.3575
1.457	0.3586
1.46	0.3596
1.463	0.3608
1.465	0.3619
1.467	0.3629
1.47	0.3639
1.472	0.365
1.474	0.366
1.477	0.3671
1.48	0.3681
1.482	0.3692
1.486	0.3702
1.488	0.3712
1.492	0.3723
1.495	0.3734
1.497	0.3744
1.503	0.3754
1.507	0.3764
1.51	0.3775
1.513	0.3785
1.515	0.3796
1.519	0.3807
1.523	0.3817
1.528	0.3827
1.535	0.3837
1.54	0.3847
1.544	0.3858
1.546	0.3868
1.55	0.3879
1.553	0.389
1.556	0.3901
1.56	0.3911
1.563	0.3921
1.568	0.3931
1.574	0.3942
1.576	0.3952
1.581	0.3963
1.584	0.3973
1.587	0.3984
1.59	0.3994
1.594	0.4004
1.597	0.4015
1.603	0.4026
1.606	0.4037
1.609	0.4047
1.612	0.4057
1.617	0.4067
1.622	0.4078
1.625	0.4088
1.63	0.4098
1.634	0.4108
1.636	0.4119
1.639	0.4129
1.644	0.414
1.649	0.4151
1.651	0.4162
1.654	0.4172
1.658	0.4183
1.662	0.4193
1.665	0.4203
1.668	0.4214
1.673	0.4224
1.678	0.4234
1.682	0.4244
1.685	0.4255
1.688	0.4265
1.691	0.4275
1.693	0.4285
1.697	0.4295
1.701	0.4306
1.704	0.4316
1.706	0.4327
1.71	0.4337
1.713	0.4347
1.716	0.4357
1.721	0.4368
1.726	0.4378
1.73	0.4389
1.735	0.4399
1.737	0.441
1.741	0.4421
1.745	0.4432
1.748	0.4442
1.752	0.4453
1.754	0.4463
1.758	0.4473
1.761	0.4484
1.765	0.4494
1.767	0.4504
1.772	0.4515
1.775	0.4525
1.779	0.4536
1.783	0.4546
1.786	0.4557
1.79	0.4568
1.796	0.4578
1.799	0.4588
1.802	0.4599
1.805	0.4609
1.808	0.4621
1.812	0.4631
1.817	0.4642
1.821	0.4652
1.826	0.4663
1.832	0.4673
1.836	0.4683
1.84	0.4694
1.842	0.4704
1.845	0.4715
1.848	0.4725
1.853	0.4735
1.856	0.4745
1.859	0.4755
1.864	0.4766
1.866	0.4776
1.869	0.4787
1.872	0.4797
1.878	0.4807
1.881	0.4818
1.887	0.4828
1.892	0.4839
1.895	0.4849
1.897	0.4859
1.904	0.487
1.907	0.488
1.913	0.489
1.916	0.4901
1.92	0.4912
1.922	0.4922
1.925	0.4932
1.928	0.4942
1.934	0.4952
1.936	0.4963
1.941	0.4974
1.945	0.4984
1.947	0.4995
1.95	0.5005
1.953	0.5016
1.955	0.5026
1.959	0.5037
1.964	0.5047
1.969	0.5057
1.975	0.5068
1.978	0.5078
1.983	0.5089
1.987	0.51
1.991	0.5111
1.996	0.5122
2	0.5132
2.006	0.5142
2.012	0.5152
2.015	0.5162
2.018	0.5173
2.021	0.5185
2.026	0.5195
2.03	0.5205
2.034	0.5215
2.036	0.5226
2.038	0.5236
2.042	0.5246
2.044	0.5256
2.049	0.5267
2.052	0.5277
2.054	0.5287
2.059	0.5297
2.061	0.5308
2.065	0.5318
2.072	0.5328
2.077	0.5339
2.082	0.5349
2.085	0.536
2.089	0.537
2.093	0.538
2.096	0.5391
2.101	0.5402
2.104	0.5412
2.109	0.5422
2.112	0.5434
2.115	0.5444
2.12	0.5454
2.125	0.5465
2.129	0.5476
2.134	0.5486
2.136	0.5497
2.139	0.5507
2.143	0.5517
2.145	0.5528
2.149	0.5538
2.152	0.5548
2.158	0.5558
2.161	0.5569
2.164	0.5579
2.169	0.5589
2.174	0.5599
2.179	0.561
2.181	0.562
2.185	0.563
2.189	0.564
2.192	0.565
2.195	0.5661
2.199	0.5671
2.203	0.5681
2.207	0.5692
2.211	0.5703
2.216	0.5714
2.219	0.5725
2.225	0.5735
2.23	0.5747
2.236	0.5757
2.24	0.5768
2.244	0.5779
2.246	0.5789
2.249	0.5799
2.255	0.581
2.259	0.582
2.262	0.583
2.268	0.5841
2.274	0.5852
2.279	0.5862
2.283	0.5873
2.286	0.5883
2.289	0.5893
2.296	0.5904
2.3	0.5914
2.306	0.5925
2.307	0.5936
2.314	0.5946
2.319	0.5957
2.322	0.5967
2.327	0.5978
2.334	0.5988
2.337	0.5998
2.341	0.6009
2.345	0.6019
2.349	0.603
2.354	0.6041
2.359	0.6052
2.364	0.6063
2.369	0.6073
2.374	0.6085
2.378	0.6096
2.382	0.6106
2.391	0.6117
2.395	0.6127
2.398	0.6137
2.404	0.6147
2.411	0.6157
2.415	0.6168
2.42	0.6178
2.427	0.6188
2.431	0.6199
2.435	0.6209
2.438	0.622
2.442	0.6231
2.445	0.6241
2.454	0.6252
2.463	0.6263
2.471	0.6274
2.476	0.6284
2.481	0.6295
2.486	0.6306
2.495	0.6316
2.5	0.6326
2.504	0.6337
2.51	0.6348
2.515	0.6358
2.52	0.6368
2.526	0.6379
2.53	0.6389
2.535	0.64
2.545	0.641
2.549	0.6421
2.557	0.6431
2.562	0.6441
2.571	0.6451
2.574	0.6462
2.578	0.6472
2.585	0.6482
2.591	0.6493
2.599	0.6503
2.605	0.6513
2.612	0.6523
2.62	0.6533
2.623	0.6544
2.63	0.6554
2.634	0.6564
2.64	0.6575
2.644	0.6585
2.65	0.6596
2.657	0.6606
2.663	0.6616
2.671	0.6627
2.676	0.6638
2.682	0.6648
2.687	0.6659
2.691	0.6669
2.699	0.6679
2.705	0.6689
2.711	0.6699
2.716	0.671
2.722	0.6721
2.728	0.6731
2.734	0.6741
2.743	0.6752
2.752	0.6763
2.759	0.6773
2.763	0.6783
2.769	0.6794
2.777	0.6804
2.783	0.6814
2.79	0.6824
2.798	0.6835
2.803	0.6846
2.813	0.6856
2.818	0.6866
2.824	0.6876
2.833	0.6887
2.841	0.6897
2.848	0.6907
2.856	0.6917
2.864	0.6928
2.87	0.6938
2.875	0.6949
2.882	0.696
2.89	0.697
2.895	0.698
2.9	0.6991
2.909	0.7001
2.918	0.7012
2.927	0.7023
2.936	0.7034
2.944	0.7045
2.952	0.7056
2.959	0.7067
2.965	0.7077
2.975	0.7087
2.988	0.7098
2.995	0.7108
3.002	0.7118
3.009	0.7128
3.018	0.7139
3.03	0.715
3.039	0.716
3.048	0.7171
3.058	0.7181
3.069	0.7192
3.075	0.7202
3.082	0.7213
3.088	0.7223
3.097	0.7233
3.105	0.7244
3.115	0.7254
3.123	0.7264
3.129	0.7274
3.136	0.7285
3.146	0.7296
3.158	0.7307
3.164	0.7318
3.173	0.7329
3.178	0.7339
3.193	0.735
3.2	0.736
3.207	0.737
3.215	0.7381
3.221	0.7391
3.231	0.7402
3.239	0.7413
3.251	0.7423
3.262	0.7434
3.268	0.7444
3.273	0.7454
3.282	0.7465
3.291	0.7475
3.302	0.7486
3.31	0.7496
3.319	0.7506
3.331	0.7517
3.343	0.7528
3.349	0.7538
3.356	0.7549
3.369	0.756
3.376	0.757
3.384	0.7581
3.39	0.7592
3.394	0.7602
3.412	0.7613
3.42	0.7623
3.428	0.7634
3.439	0.7644
3.449	0.7654
3.454	0.7664
3.462	0.7676
3.472	0.7686
3.478	0.7696
3.494	0.7707
3.506	0.7718
3.515	0.7729
3.526	0.7739
3.535	0.7749
3.545	0.776
3.55	0.777
3.56	0.7781
3.569	0.7791
3.582	0.7802
3.589	0.7813
3.602	0.7823
3.609	0.7834
3.618	0.7845
3.63	0.7855
3.639	0.7865
3.649	0.7876
3.656	0.7886
3.664	0.7897
3.672	0.7908
3.68	0.7918
3.686	0.7929
3.693	0.794
3.707	0.795
3.716	0.796
3.729	0.7971
3.736	0.7982
3.749	0.7993
3.755	0.8003
3.766	0.8013
3.773	0.8024
3.784	0.8034
3.794	0.8045
3.8	0.8056
3.815	0.8066
3.826	0.8076
3.834	0.8087
3.839	0.8097
3.845	0.8107
3.851	0.8118
3.867	0.8128
3.878	0.8139
3.893	0.8149
3.904	0.8159
3.912	0.817
3.918	0.818
3.924	0.819
3.934	0.8201
3.945	0.8211
3.956	0.8222
3.963	0.8232
3.973	0.8242
3.98	0.8253
3.988	0.8263
4.001	0.8274
4.009	0.8284
4.021	0.8294
4.031	0.8305
4.039	0.8316
4.047	0.8326
4.062	0.8336
4.07	0.8347
4.08	0.8358
4.096	0.8368
4.111	0.8378
4.121	0.8389
4.127	0.8399
4.136	0.841
4.149	0.842
4.16	0.843
4.166	0.8442
4.172	0.8453
4.183	0.8464
4.195	0.8474
4.211	0.8484
4.224	0.8495
4.235	0.8506
4.24	0.8516
4.253	0.8526
4.267	0.8537
4.272	0.855
4.291	0.8566
4.306	0.8576
4.309	0.859
4.32	0.86
4.327	0.8611
4.343	0.8621
4.36	0.8632
4.37	0.8643
4.376	0.8654
4.379	0.8666
4.381	0.8677
4.383	0.8687
4.384	0.8698
4.385	0.8709
4.386	0.8719
4.389	0.873
4.391	0.8741
4.393	0.8752
4.395	0.8763
4.41	0.8773
4.419	0.8783
4.427	0.8794
4.435	0.8805
4.44	0.8816
4.452	0.8826
4.476	0.8837
4.489	0.8847
4.502	0.8857
4.515	0.8868
4.528	0.8878
4.545	0.8889
4.558	0.89
4.57	0.891
4.59	0.892
4.598	0.8931
4.613	0.8941
4.632	0.8952
4.649	0.8962
4.674	0.8972
4.693	0.8983
4.709	0.8993
4.725	0.9004
4.745	0.9014
4.771	0.9024
4.794	0.9035
4.824	0.9045
4.837	0.9056
4.848	0.9067
4.863	0.9078
4.879	0.9088
4.896	0.91
4.925	0.9111
4.944	0.9121
4.968	0.9132
4.996	0.9142
5.007	0.9153
5.034	0.9163
5.056	0.9174
5.077	0.9185
5.106	0.9196
5.127	0.9207
5.143	0.9217
5.16	0.9228
5.184	0.9239
5.209	0.925
5.22	0.9261
5.245	0.9271
5.272	0.9281
5.298	0.9292
5.326	0.9302
5.349	0.9313
5.385	0.9323
5.423	0.9333
5.444	0.9344
5.461	0.9355
5.497	0.9365
5.515	0.9375
5.559	0.9386
5.601	0.9397
5.616	0.9407
5.643	0.9418
5.689	0.9428
5.713	0.9438
5.724	0.9449
5.754	0.9459
5.783	0.947
5.822	0.9481
5.848	0.9491
5.866	0.9502
5.897	0.9512
5.931	0.9523
5.974	0.9534
6.01	0.9545
6.053	0.9555
6.085	0.9566
6.123	0.9577
6.156	0.9587
6.194	0.9598
6.252	0.9609
6.287	0.962
6.312	0.9631
6.344	0.9642
6.391	0.9652
6.452	0.9662
6.485	0.9673
6.541	0.9684
6.551	0.9695
6.608	0.9706
6.662	0.9717
6.734	0.9728
6.826	0.9738
6.869	0.9749
6.92	0.976
6.996	0.977
7.072	0.9781
7.124	0.9792
7.155	0.9803
7.222	0.9813
7.264	0.9824
7.381	0.9835
7.528	0.9846
7.606	0.9857
7.679	0.9868
7.785	0.9879
7.902	0.989
8.012	0.9901
8.161	0.9912
8.326	0.9923
8.419	0.9934
8.721	0.9945
8.879	0.9956
9.228	0.9967
9.446	0.9978
10.06	0.9989
13.34	1


==> figurestikz/data/ecdf_concurrentsame/dlbufferbytes-1.tsv <==
0	0
0	0.2336
40	0.2348
63	0.236
98	0.2374
115	0.2386
171	0.2398
280	0.2409
309	0.2421
352	0.2433
414	0.2445
535	0.2456
658	0.2468
686	0.248
713	0.2491
751	0.2503
777	0.2515
799	0.2526
881	0.2538
897	0.255
953	0.2561
1005	0.2573
1063	0.2585
1129	0.2599
1161	0.2611
1273	0.2623
1316	0.2634
1317	0.2652
1409	0.2664
1480	0.2675
1505	0.2687
1577	0.2702
1649	0.2713
1793	0.2728
1881	0.2742
1993	0.2754
2025	0.2766
2063	0.2777
2119	0.2792
2145	0.2807
2221	0.2818
2277	0.283
2341	0.2842
2365	0.2853
2513	0.2871
2537	0.2883
2610	0.2894
2633	0.2909
2705	0.2921
2737	0.2932
2807	0.2944
2819	0.2956
2849	0.297
2913	0.2982
3009	0.3011
3072	0.3023
3096	0.3034
3160	0.3046
3236	0.3058
3338	0.307
3384	0.3081
3408	0.3093
3456	0.3105
3496	0.3116
3579	0.3128
3620	0.314
3656	0.3151
3712	0.3163
3805	0.3175
3851	0.3186
3912	0.3198
3939	0.3213
3997	0.3224
4036	0.3236
4068	0.3248
4096	0.3259
4161	0.3271
4232	0.3283
4275	0.3294
4303	0.3306
4318	0.3318
4350	0.3329
4404	0.3341
4428	0.3353
4480	0.3364
4526	0.3376
4564	0.3388
4624	0.34
4694	0.3411
4716	0.3423
4736	0.3435
4775	0.3446
4806	0.3458
4858	0.347
4926	0.3481
4944	0.3493
4980	0.3505
5043	0.3516
5100	0.3528
5184	0.354
5206	0.3551
5240	0.3563
5277	0.3575
5336	0.3586
5392	0.3598
5424	0.361
5489	0.3621
5518	0.3633
5542	0.3645
5584	0.3657
5705	0.3668
5744	0.368
5754	0.3692
5771	0.3703
5836	0.3715
5868	0.3727
5906	0.3738
5928	0.375
6016	0.3765
6098	0.3776
6120	0.3788
6153	0.38
6179	0.3811
6227	0.3823
6262	0.3835
6308	0.3846
6335	0.3861
6391	0.3873
6467	0.3884
6489	0.3896
6503	0.3908
6559	0.3919
6619	0.3931
6711	0.3943
6742	0.3954
6763	0.3969
6793	0.3981
6826	0.3992
6867	0.4004
6911	0.4016
6970	0.4027
6996	0.4039
7057	0.4051
7109	0.4062
7179	0.4074
7223	0.4089
7303	0.41
7333	0.4112
7348	0.4124
7421	0.4136
7487	0.4147
7519	0.4159
7568	0.4171
7591	0.4182
7647	0.4194
7743	0.4206
7775	0.422
7807	0.4238
7855	0.4252
7896	0.4264
7919	0.4276
7988	0.4287
8023	0.4299
8051	0.4311
8164	0.4322
8223	0.4334
8255	0.4346
8354	0.4357
8431	0.4369
8478	0.4381
8495	0.4393
8559	0.4407
8607	0.4422
8677	0.4433
8701	0.4445
8743	0.4457
8768	0.4471
8800	0.4483
8831	0.4495
8883	0.4506
8927	0.4521
8979	0.4533
9011	0.4544
9023	0.4559
9039	0.4571
9070	0.4582
9086	0.4594
9154	0.4606
9171	0.4617
9202	0.4629
9226	0.4641
9244	0.4652
9277	0.4664
9314	0.4679
9377	0.469
9408	0.4702
9421	0.4714
9460	0.4725
9510	0.474
9537	0.4752
9566	0.4763
9602	0.4775
9654	0.4787
9670	0.4798
9694	0.481
9758	0.4822
9820	0.4834
9861	0.4845
9879	0.4857
9902	0.4869
9928	0.488
9962	0.4892
9991	0.4904
1.007e+04	0.4915
1.012e+04	0.4927
1.015e+04	0.4945
1.02e+04	0.4956
1.022e+04	0.4968
1.026e+04	0.498
1.03e+04	0.4991
1.038e+04	0.5003
1.041e+04	0.5015
1.043e+04	0.5026
1.048e+04	0.5038
1.052e+04	0.505
1.055e+04	0.5061
1.059e+04	0.5073
1.062e+04	0.5085
1.065e+04	0.5096
1.068e+04	0.5108
1.075e+04	0.512
1.076e+04	0.5131
1.082e+04	0.5143
1.084e+04	0.5155
1.085e+04	0.5169
1.087e+04	0.5181
1.088e+04	0.5193
1.096e+04	0.5207
1.1e+04	0.5219
1.102e+04	0.5231
1.112e+04	0.5242
1.113e+04	0.5254
1.116e+04	0.5266
1.124e+04	0.5277
1.128e+04	0.5289
1.13e+04	0.5301
1.133e+04	0.5312
1.142e+04	0.5324
1.144e+04	0.5336
1.146e+04	0.5348
1.148e+04	0.5359
1.153e+04	0.5371
1.158e+04	0.5383
1.161e+04	0.5394
1.166e+04	0.5406
1.17e+04	0.5418
1.175e+04	0.5429
1.179e+04	0.5441
1.181e+04	0.5459
1.182e+04	0.547
1.185e+04	0.5482
1.192e+04	0.5494
1.196e+04	0.5505
1.199e+04	0.552
1.203e+04	0.5532
1.206e+04	0.5543
1.211e+04	0.5555
1.218e+04	0.5567
1.224e+04	0.5578
1.226e+04	0.559
1.23e+04	0.5602
1.231e+04	0.5613
1.238e+04	0.5625
1.244e+04	0.5637
1.247e+04	0.5648
1.25e+04	0.566
1.254e+04	0.5672
1.256e+04	0.5683
1.264e+04	0.5695
1.268e+04	0.5707
1.27e+04	0.5718
1.275e+04	0.573
1.277e+04	0.5745
1.282e+04	0.5756
1.286e+04	0.5768
1.291e+04	0.578
1.298e+04	0.5791
1.301e+04	0.5803
1.305e+04	0.5815
1.311e+04	0.5827
1.313e+04	0.5838
1.315e+04	0.585
1.321e+04	0.5862
1.325e+04	0.5873
1.328e+04	0.5885
1.33e+04	0.5897
1.336e+04	0.5908
1.34e+04	0.592
1.342e+04	0.5932
1.347e+04	0.5943
1.35e+04	0.5955
1.358e+04	0.5967
1.361e+04	0.5978
1.367e+04	0.599
1.371e+04	0.6002
1.376e+04	0.6013
1.381e+04	0.6025
1.387e+04	0.6037
1.39e+04	0.6048
1.393e+04	0.6063
1.396e+04	0.6078
1.4e+04	0.6089
1.404e+04	0.6101
1.408e+04	0.6113
1.416e+04	0.6124
1.418e+04	0.6136
1.422e+04	0.6151
1.426e+04	0.6162
1.43e+04	0.6174
1.435e+04	0.6186
1.437e+04	0.6197
1.44e+04	0.6209
1.446e+04	0.6221
1.448e+04	0.6232
1.453e+04	0.6244
1.458e+04	0.6256
1.464e+04	0.6268
1.465e+04	0.6279
1.469e+04	0.6291
1.474e+04	0.6303
1.478e+04	0.6314
1.481e+04	0.6326
1.486e+04	0.6338
1.49e+04	0.6349
1.492e+04	0.6361
1.495e+04	0.6376
1.508e+04	0.6387
1.515e+04	0.6399
1.518e+04	0.6411
1.518e+04	0.6422
1.526e+04	0.6434
1.532e+04	0.6446
1.533e+04	0.646
1.537e+04	0.6472
1.542e+04	0.6484
1.545e+04	0.6495
1.554e+04	0.6507
1.558e+04	0.6519
1.564e+04	0.653
1.57e+04	0.6542
1.574e+04	0.6554
1.58e+04	0.6565
1.588e+04	0.6577
1.591e+04	0.6589
1.597e+04	0.66
1.601e+04	0.6612
1.608e+04	0.6627
1.615e+04	0.6638
1.62e+04	0.665
1.624e+04	0.6662
1.628e+04	0.6673
1.632e+04	0.6685
1.641e+04	0.6697
1.646e+04	0.6709
1.651e+04	0.672
1.653e+04	0.6732
1.663e+04	0.6744
1.67e+04	0.6755
1.678e+04	0.6767
1.684e+04	0.6779
1.693e+04	0.679
1.698e+04	0.6802
1.702e+04	0.6817
1.706e+04	0.6828
1.718e+04	0.684
1.725e+04	0.6852
1.733e+04	0.6863
1.736e+04	0.6875
1.739e+04	0.6887
1.754e+04	0.6898
1.756e+04	0.691
1.761e+04	0.6922
1.764e+04	0.6933
1.774e+04	0.6945
1.78e+04	0.6957
1.79e+04	0.6968
1.796e+04	0.6983
1.802e+04	0.6995
1.805e+04	0.7006
1.818e+04	0.7018
1.821e+04	0.703
1.824e+04	0.7041
1.828e+04	0.7053
1.835e+04	0.7065
1.852e+04	0.7079
1.856e+04	0.7091
1.859e+04	0.7103
1.864e+04	0.7114
1.871e+04	0.7126
1.877e+04	0.7138
1.88e+04	0.715
1.884e+04	0.7161
1.896e+04	0.7173
1.904e+04	0.7185
1.912e+04	0.7196
1.922e+04	0.7208
1.926e+04	0.722
1.931e+04	0.7231
1.936e+04	0.7243
1.939e+04	0.7255
1.944e+04	0.7266
1.949e+04	0.7278
1.956e+04	0.729
1.963e+04	0.7301
1.969e+04	0.7313
1.975e+04	0.7325
1.984e+04	0.7336
1.99e+04	0.7348
1.996e+04	0.736
2.004e+04	0.7371
2.012e+04	0.7383
2.014e+04	0.7395
2.019e+04	0.7407
2.028e+04	0.7421
2.039e+04	0.7433
2.046e+04	0.7445
2.054e+04	0.7456
2.057e+04	0.7468
2.067e+04	0.748
2.072e+04	0.7491
2.079e+04	0.7503
2.086e+04	0.7515
2.091e+04	0.7526
2.098e+04	0.7538
2.106e+04	0.755
2.115e+04	0.7561
2.119e+04	0.7573
2.124e+04	0.7585
2.135e+04	0.7596
2.144e+04	0.7608
2.147e+04	0.762
2.159e+04	0.7634
2.17e+04	0.7646
2.176e+04	0.7658
2.182e+04	0.7669
2.188e+04	0.7681
2.195e+04	0.7693
2.203e+04	0.7704
2.208e+04	0.7716
2.212e+04	0.7728
2.219e+04	0.7739
2.23e+04	0.7751
2.237e+04	0.7763
2.243e+04	0.7775
2.248e+04	0.7786
2.253e+04	0.7798
2.262e+04	0.781
2.271e+04	0.7821
2.28e+04	0.7833
2.285e+04	0.7845
2.301e+04	0.7856
2.309e+04	0.7868
2.322e+04	0.788
2.326e+04	0.7891
2.333e+04	0.7903
2.345e+04	0.7915
2.355e+04	0.7926
2.365e+04	0.7938
2.388e+04	0.795
2.399e+04	0.7961
2.409e+04	0.7973
2.418e+04	0.7985
2.435e+04	0.7996
2.442e+04	0.8008
2.455e+04	0.802
2.47e+04	0.8032
2.484e+04	0.8043
2.495e+04	0.8055
2.504e+04	0.8067
2.514e+04	0.8078
2.526e+04	0.809
2.536e+04	0.8102
2.541e+04	0.8113
2.558e+04	0.8125
2.567e+04	0.8137
2.582e+04	0.8148
2.591e+04	0.816
2.603e+04	0.8172
2.616e+04	0.8183
2.622e+04	0.8195
2.634e+04	0.8207
2.647e+04	0.8218
2.656e+04	0.823
2.67e+04	0.8242
2.68e+04	0.8254
2.692e+04	0.8265
2.698e+04	0.8277
2.714e+04	0.8289
2.727e+04	0.83
2.741e+04	0.8312
2.751e+04	0.8324
2.766e+04	0.8335
2.774e+04	0.8347
2.782e+04	0.8359
2.791e+04	0.837
2.8e+04	0.8382
2.807e+04	0.8394
2.818e+04	0.8405
2.835e+04	0.8417
2.845e+04	0.8429
2.853e+04	0.844
2.866e+04	0.8452
2.877e+04	0.8464
2.896e+04	0.8475
2.914e+04	0.8487
2.935e+04	0.8499
2.952e+04	0.8511
2.97e+04	0.8522
3.01e+04	0.8534
3.02e+04	0.8546
3.029e+04	0.8557
3.044e+04	0.8569
3.1e+04	0.8581
3.11e+04	0.8592
3.131e+04	0.8604
3.157e+04	0.8616
3.185e+04	0.8627
3.198e+04	0.8639
3.233e+04	0.8651
3.283e+04	0.8662
3.294e+04	0.8674
3.344e+04	0.8686
3.365e+04	0.8697
3.394e+04	0.8709
3.409e+04	0.8721
3.426e+04	0.8732
3.441e+04	0.8744
3.473e+04	0.8756
3.487e+04	0.8768
3.496e+04	0.8779
3.504e+04	0.8791
3.524e+04	0.8803
3.565e+04	0.8814
3.595e+04	0.8826
3.62e+04	0.8838
3.641e+04	0.8849
3.668e+04	0.8861
3.68e+04	0.8873
3.719e+04	0.8884
3.725e+04	0.8896
3.762e+04	0.8908
3.786e+04	0.8919
3.826e+04	0.8931
3.855e+04	0.8943
3.878e+04	0.8954
3.933e+04	0.8966
3.978e+04	0.8978
4.002e+04	0.8989
4.017e+04	0.9001
4.033e+04	0.9013
4.062e+04	0.9025
4.096e+04	0.9036
4.127e+04	0.9048
4.2e+04	0.906
4.268e+04	0.9071
4.334e+04	0.9083
4.411e+04	0.9095
4.484e+04	0.9106
4.51e+04	0.9118
4.546e+04	0.913
4.62e+04	0.9141
4.679e+04	0.9153
4.71e+04	0.9165
4.773e+04	0.9176
4.996e+04	0.9188
5.07e+04	0.92
5.18e+04	0.9211
5.336e+04	0.9223
5.44e+04	0.9235
5.56e+04	0.9246
5.638e+04	0.9258
5.756e+04	0.927
5.87e+04	0.9282
5.961e+04	0.9293
5.982e+04	0.9305
6.036e+04	0.9317
6.23e+04	0.9328
6.309e+04	0.934
6.403e+04	0.9352
6.486e+04	0.9363
6.592e+04	0.9375
6.648e+04	0.9387
6.788e+04	0.9398
6.892e+04	0.941
6.912e+04	0.9422
6.932e+04	0.9433
7.001e+04	0.9445
7.048e+04	0.9457
7.108e+04	0.9468
7.259e+04	0.948
7.303e+04	0.9492
7.359e+04	0.9504
7.496e+04	0.9515
7.61e+04	0.9527
7.825e+04	0.9539
7.932e+04	0.955
8.294e+04	0.9562
8.399e+04	0.9574
8.454e+04	0.9585
8.634e+04	0.9597
8.845e+04	0.9609
8.996e+04	0.962
9.154e+04	0.9632
9.377e+04	0.9644
9.545e+04	0.9655
9.76e+04	0.9667
9.898e+04	0.9679
9.935e+04	0.969
1.002e+05	0.9702
1.021e+05	0.9714
1.036e+05	0.9725
1.077e+05	0.9737
1.097e+05	0.9749
1.128e+05	0.9761
1.162e+05	0.9772
1.203e+05	0.9784
1.234e+05	0.9796
1.331e+05	0.9807
1.358e+05	0.9819
1.427e+05	0.9831
1.481e+05	0.9842
1.495e+05	0.9854
1.51e+05	0.9866
1.529e+05	0.9877
1.568e+05	0.9889
1.605e+05	0.9901
1.686e+05	0.9912
1.73e+05	0.9924
1.793e+05	0.9936
1.838e+05	0.9947
1.861e+05	0.9959
1.88e+05	0.9971
1.903e+05	0.9982
1.918e+05	0.9994
1.927e+05	1


==> figurestikz/data/ecdf_concurrentsame/dlbufferbytes-2.tsv <==
0	0
0	0.3409
12	0.3422
32	0.3435
47	0.3446
57	0.3457
79	0.3468
95	0.348
119	0.3491
131	0.3501
152	0.3511
159	0.3522
180	0.3532
193	0.3544
225	0.3555
249	0.3566
311	0.3577
359	0.3587
385	0.3598
449	0.361
498	0.3621
541	0.3631
569	0.3641
609	0.3655
639	0.3665
644	0.3676
668	0.3686
687	0.3697
720	0.3708
757	0.3718
801	0.3729
837	0.3739
880	0.3749
906	0.3759
925	0.377
957	0.378
1001	0.3791
1065	0.3801
1105	0.3811
1142	0.3822
1159	0.3832
1211	0.3842
1249	0.3854
1297	0.3866
1329	0.3878
1361	0.3889
1393	0.39
1439	0.3911
1499	0.3921
1505	0.3933
1545	0.3944
1585	0.3957
1648	0.3967
1686	0.3977
1727	0.3988
1770	0.3999
1821	0.401
1869	0.4021
1907	0.4031
1953	0.4043
1993	0.4053
2017	0.4063
2057	0.4074
2113	0.4087
2161	0.4098
2181	0.4109
2229	0.4119
2257	0.4129
2301	0.414
2346	0.4151
2385	0.4162
2433	0.4173
2461	0.4183
2504	0.4193
2545	0.4203
2593	0.4215
2657	0.4227
2713	0.4239
2769	0.4251
2833	0.4261
2897	0.4273
2924	0.4283
2960	0.4294
3009	0.4314
3040	0.4325
3102	0.4337
3122	0.4348
3161	0.4358
3232	0.437
3264	0.4383
3328	0.4395
3386	0.4405
3496	0.4416
3520	0.4427
3552	0.4438
3616	0.4449
3638	0.446
3654	0.4471
3712	0.4483
3746	0.4493
3808	0.4505
3836	0.4516
3856	0.4527
3888	0.4539
3958	0.4549
4004	0.456
4054	0.457
4090	0.458
4128	0.4592
4168	0.4602
4212	0.4612
4256	0.4623
4288	0.4634
4325	0.4645
4380	0.4655
4423	0.4665
4480	0.4676
4512	0.4689
4552	0.47
4611	0.4711
4661	0.4722
4704	0.4734
4759	0.4744
4798	0.4754
4832	0.4764
4904	0.4775
4960	0.4785
5000	0.4797
5028	0.4808
5064	0.4819
5088	0.483
5130	0.4841
5168	0.4852
5216	0.4864
5274	0.4875
5312	0.4885
5367	0.4896
5408	0.4906
5492	0.4917
5515	0.4927
5553	0.4938
5600	0.4952
5651	0.4963
5720	0.4974
5768	0.4985
5805	0.4996
5842	0.5006
5888	0.5018
5920	0.5028
5942	0.5038
5966	0.5048
6006	0.5059
6016	0.5071
6053	0.5081
6108	0.5092
6146	0.5103
6196	0.5113
6211	0.5124
6259	0.5134
6271	0.5145
6333	0.5156
6361	0.5166
6422	0.5176
6461	0.5186
6519	0.5197
6559	0.5211
6623	0.5222
6691	0.5232
6775	0.5243
6799	0.5253
6831	0.5264
6883	0.5275
6923	0.5285
6971	0.5296
7007	0.5308
7073	0.5319
7095	0.5329
7147	0.5341
7183	0.5352
7244	0.5362
7263	0.5374
7309	0.5385
7327	0.5396
7357	0.5407
7410	0.5417
7439	0.543
7495	0.5441
7531	0.5451
7611	0.5462
7647	0.5473
7685	0.5483
7717	0.5493
7761	0.5504
7807	0.5515
7846	0.5525
7907	0.5535
7937	0.5546
8021	0.5556
8053	0.5567
8083	0.5578
8149	0.5589
8191	0.56
8239	0.5611
8305	0.5624
8371	0.5636
8415	0.5647
8463	0.5658
8527	0.567
8595	0.5681
8633	0.5692
8671	0.5703
8735	0.5714
8783	0.5725
8863	0.5736
8935	0.5747
9003	0.5757
9036	0.5769
9070	0.5779
9094	0.5789
9153	0.5799
9193	0.581
9244	0.582
9272	0.5831
9338	0.5842
9384	0.5852
9438	0.5863
9494	0.5873
9526	0.5883
9552	0.5893
9582	0.5905
9612	0.5916
9654	0.5927
9686	0.5937
9730	0.5948
9778	0.5959
9806	0.5969
9836	0.598
9875	0.599
9972	0.6001
1.005e+04	0.6013
1.009e+04	0.6023
1.011e+04	0.6034
1.021e+04	0.6044
1.028e+04	0.6055
1.032e+04	0.6065
1.037e+04	0.6075
1.041e+04	0.6086
1.046e+04	0.6097
1.053e+04	0.6109
1.061e+04	0.6121
1.064e+04	0.6131
1.069e+04	0.6142
1.075e+04	0.6153
1.078e+04	0.6163
1.083e+04	0.6173
1.087e+04	0.6183
1.092e+04	0.6194
1.096e+04	0.6205
1.105e+04	0.6216
1.109e+04	0.6227
1.116e+04	0.6238
1.12e+04	0.6249
1.125e+04	0.6259
1.132e+04	0.6269
1.137e+04	0.628
1.143e+04	0.629
1.149e+04	0.6302
1.156e+04	0.6312
1.158e+04	0.6322
1.162e+04	0.6332
1.167e+04	0.6343
1.171e+04	0.6353
1.176e+04	0.6363
1.179e+04	0.6374
1.185e+04	0.6385
1.189e+04	0.6395
1.193e+04	0.6405
1.2e+04	0.6415
1.204e+04	0.6426
1.21e+04	0.6436
1.213e+04	0.6446
1.219e+04	0.6457
1.226e+04	0.6467
1.231e+04	0.6478
1.235e+04	0.6488
1.241e+04	0.6499
1.244e+04	0.6509
1.252e+04	0.652
1.258e+04	0.653
1.267e+04	0.6541
1.272e+04	0.6553
1.281e+04	0.6564
1.284e+04	0.6575
1.292e+04	0.6586
1.3e+04	0.6597
1.306e+04	0.6608
1.312e+04	0.6618
1.322e+04	0.6629
1.328e+04	0.6639
1.334e+04	0.665
1.339e+04	0.666
1.344e+04	0.667
1.353e+04	0.6682
1.359e+04	0.6692
1.362e+04	0.6702
1.37e+04	0.6713
1.376e+04	0.6723
1.384e+04	0.6734
1.392e+04	0.6744
1.399e+04	0.6755
1.404e+04	0.6765
1.412e+04	0.6776
1.42e+04	0.6786
1.427e+04	0.6797
1.433e+04	0.6807
1.44e+04	0.6818
1.446e+04	0.6828
1.453e+04	0.684
1.46e+04	0.6851
1.464e+04	0.6862
1.473e+04	0.6873
1.483e+04	0.6883
1.49e+04	0.6893
1.498e+04	0.6904
1.504e+04	0.6915
1.512e+04	0.6925
1.52e+04	0.6937
1.533e+04	0.6948
1.538e+04	0.6958
1.54e+04	0.6969
1.543e+04	0.6979
1.551e+04	0.699
1.559e+04	0.7
1.562e+04	0.7011
1.568e+04	0.7021
1.574e+04	0.7032
1.584e+04	0.7043
1.591e+04	0.7053
1.603e+04	0.7064
1.612e+04	0.7074
1.617e+04	0.7085
1.626e+04	0.7095
1.634e+04	0.7105
1.641e+04	0.7116
1.647e+04	0.7126
1.651e+04	0.7137
1.658e+04	0.7147
1.664e+04	0.7158
1.671e+04	0.7169
1.678e+04	0.718
1.687e+04	0.719
1.694e+04	0.72
1.705e+04	0.7211
1.715e+04	0.7222
1.721e+04	0.7233
1.727e+04	0.7244
1.731e+04	0.7254
1.735e+04	0.7265
1.738e+04	0.7276
1.747e+04	0.7286
1.753e+04	0.7296
1.759e+04	0.7307
1.768e+04	0.7317
1.778e+04	0.7327
1.785e+04	0.7338
1.792e+04	0.7348
1.801e+04	0.7359
1.806e+04	0.7369
1.813e+04	0.7379
1.82e+04	0.739
1.825e+04	0.7401
1.837e+04	0.7411
1.848e+04	0.7422
1.855e+04	0.7433
1.866e+04	0.7443
1.871e+04	0.7454
1.877e+04	0.7465
1.886e+04	0.7476
1.9e+04	0.7487
1.909e+04	0.7497
1.917e+04	0.7508
1.927e+04	0.7519
1.932e+04	0.7529
1.94e+04	0.754
1.947e+04	0.7551
1.962e+04	0.7561
1.971e+04	0.7572
1.985e+04	0.7583
1.991e+04	0.7594
1.997e+04	0.7604
2.003e+04	0.7615
2.017e+04	0.7627
2.024e+04	0.7638
2.036e+04	0.765
2.05e+04	0.766
2.056e+04	0.7671
2.06e+04	0.7681
2.074e+04	0.7692
2.082e+04	0.7703
2.09e+04	0.7713
2.095e+04	0.7724
2.107e+04	0.7734
2.114e+04	0.7745
2.124e+04	0.7755
2.131e+04	0.7766
2.142e+04	0.7776
2.15e+04	0.7787
2.158e+04	0.7799
2.164e+04	0.781
2.176e+04	0.7821
2.182e+04	0.7832
2.199e+04	0.7842
2.209e+04	0.7853
2.217e+04	0.7863
2.225e+04	0.7873
2.234e+04	0.7884
2.242e+04	0.7895
2.259e+04	0.7905
2.267e+04	0.7915
2.273e+04	0.7927
2.284e+04	0.7938
2.298e+04	0.7949
2.306e+04	0.7959
2.314e+04	0.797
2.319e+04	0.798
2.329e+04	0.7991
2.338e+04	0.8001
2.344e+04	0.8011
2.352e+04	0.8022
2.367e+04	0.8032
2.377e+04	0.8042
2.389e+04	0.8052
2.405e+04	0.8063
2.415e+04	0.8074
2.43e+04	0.8085
2.441e+04	0.8096
2.454e+04	0.8106
2.469e+04	0.8116
2.482e+04	0.8127
2.488e+04	0.8137
2.502e+04	0.8148
2.516e+04	0.8158
2.524e+04	0.8169
2.531e+04	0.8179
2.538e+04	0.819
2.545e+04	0.8203
2.559e+04	0.8213
2.569e+04	0.8224
2.583e+04	0.8234
2.593e+04	0.8245
2.601e+04	0.8256
2.604e+04	0.8266
2.616e+04	0.8276
2.628e+04	0.8287
2.64e+04	0.8297
2.66e+04	0.8308
2.67e+04	0.8318
2.677e+04	0.8329
2.692e+04	0.8341
2.703e+04	0.8352
2.719e+04	0.8362
2.728e+04	0.8373
2.737e+04	0.8383
2.746e+04	0.8394
2.758e+04	0.8404
2.767e+04	0.8414
2.785e+04	0.8425
2.795e+04	0.8436
2.809e+04	0.8447
2.82e+04	0.8457
2.828e+04	0.8467
2.835e+04	0.8477
2.853e+04	0.8488
2.863e+04	0.8499
2.872e+04	0.851
2.883e+04	0.8522
2.902e+04	0.8533
2.913e+04	0.8544
2.92e+04	0.8554
2.936e+04	0.8564
2.953e+04	0.8575
2.972e+04	0.8586
2.978e+04	0.8596
2.994e+04	0.8607
3.002e+04	0.8617
3.011e+04	0.8628
3.029e+04	0.8639
3.049e+04	0.865
3.068e+04	0.8661
3.081e+04	0.8672
3.092e+04	0.8684
3.098e+04	0.8695
3.118e+04	0.8705
3.127e+04	0.8715
3.155e+04	0.8726
3.162e+04	0.8737
3.182e+04	0.8747
3.2e+04	0.8759
3.222e+04	0.8769
3.237e+04	0.878
3.25e+04	0.879
3.261e+04	0.88
3.276e+04	0.8811
3.287e+04	0.8821
3.302e+04	0.8831
3.323e+04	0.8842
3.34e+04	0.8852
3.352e+04	0.8863
3.359e+04	0.8875
3.378e+04	0.8886
3.394e+04	0.8896
3.413e+04	0.8906
3.439e+04	0.8916
3.454e+04	0.8927
3.473e+04	0.8937
3.499e+04	0.8947
3.511e+04	0.8958
3.524e+04	0.8969
3.547e+04	0.8981
3.563e+04	0.8991
3.589e+04	0.9002
3.614e+04	0.9013
3.64e+04	0.9023
3.66e+04	0.9034
3.672e+04	0.9044
3.681e+04	0.9054
3.728e+04	0.9065
3.744e+04	0.9076
3.757e+04	0.9087
3.782e+04	0.9098
3.8e+04	0.9109
3.816e+04	0.9119
3.831e+04	0.913
3.861e+04	0.9141
3.878e+04	0.9152
3.913e+04	0.9163
3.941e+04	0.9173
3.96e+04	0.9184
3.993e+04	0.9194
4.03e+04	0.9205
4.059e+04	0.9216
4.094e+04	0.9226
4.121e+04	0.9237
4.152e+04	0.9247
4.184e+04	0.9257
4.214e+04	0.9267
4.235e+04	0.9278
4.257e+04	0.9288
4.287e+04	0.9298
4.351e+04	0.9308
4.385e+04	0.9319
4.404e+04	0.933
4.433e+04	0.9341
4.476e+04	0.9352
4.506e+04	0.9362
4.536e+04	0.9372
4.582e+04	0.9383
4.627e+04	0.9394
4.659e+04	0.9405
4.714e+04	0.9415
4.792e+04	0.9426
4.856e+04	0.9436
4.882e+04	0.9447
4.957e+04	0.9457
5.021e+04	0.9468
5.049e+04	0.9479
5.111e+04	0.9489
5.17e+04	0.9499
5.215e+04	0.951
5.251e+04	0.952
5.297e+04	0.953
5.349e+04	0.9541
5.384e+04	0.9551
5.468e+04	0.9562
5.524e+04	0.9573
5.606e+04	0.9584
5.69e+04	0.9596
5.754e+04	0.9607
5.798e+04	0.9617
5.83e+04	0.9627
5.902e+04	0.9638
5.957e+04	0.9649
6e+04	0.9659
6.079e+04	0.967
6.158e+04	0.9681
6.286e+04	0.9691
6.433e+04	0.9702
6.516e+04	0.9712
6.689e+04	0.9723
6.856e+04	0.9734
7.052e+04	0.9745
7.18e+04	0.9755
7.215e+04	0.9765
7.32e+04	0.9775
7.452e+04	0.9786
7.644e+04	0.9797
7.804e+04	0.9807
8.092e+04	0.9817
8.298e+04	0.9827
8.424e+04	0.9838
8.606e+04	0.9848
8.754e+04	0.9858
8.914e+04	0.9869
9.257e+04	0.9879
9.6e+04	0.9889
9.681e+04	0.9899
9.872e+04	0.991
1.006e+05	0.992
1.042e+05	0.9931
1.09e+05	0.9942
1.142e+05	0.9953
1.214e+05	0.9964
1.278e+05	0.9975
1.424e+05	0.9986
1.666e+05	0.9997
1.872e+05	1


==> figurestikz/data/ecdf_concurrentsame/dlbufferbytes-3.tsv <==
0	0
0	0.3487
31	0.3498
43	0.3509
50	0.3519
73	0.353
92	0.3541
104	0.3552
119	0.3562
123	0.3573
135	0.3584
170	0.3595
213	0.3607
246	0.3618
285	0.3628
345	0.3639
366	0.365
389	0.366
417	0.3671
487	0.3683
599	0.3694
625	0.3705
649	0.3716
720	0.3726
753	0.3739
792	0.3749
826	0.376
863	0.3771
909	0.3783
933	0.3795
1023	0.3806
1049	0.3817
1075	0.3828
1149	0.3838
1187	0.3849
1231	0.386
1275	0.3871
1311	0.3881
1345	0.3895
1395	0.3906
1439	0.3917
1469	0.3927
1485	0.3938
1505	0.3956
1545	0.3969
1565	0.3979
1583	0.399
1685	0.4001
1736	0.4012
1761	0.4022
1811	0.4033
1857	0.4045
1897	0.4056
1953	0.407
2001	0.4084
2065	0.4096
2117	0.4107
2177	0.4117
2205	0.4128
2233	0.414
2258	0.4151
2309	0.4162
2334	0.4173
2365	0.4183
2396	0.4194
2453	0.4205
2499	0.4216
2522	0.4226
2561	0.4237
2609	0.4249
2625	0.426
2670	0.4271
2695	0.4282
2735	0.4292
2753	0.4303
2774	0.4314
2806	0.4326
2849	0.4338
2905	0.4349
2942	0.436
2981	0.437
3000	0.4381
3009	0.4395
3064	0.4406
3104	0.4418
3136	0.4429
3200	0.444
3240	0.445
3273	0.4461
3315	0.4473
3352	0.4484
3392	0.4495
3446	0.4505
3464	0.4516
3515	0.4527
3555	0.4538
3610	0.4548
3632	0.4559
3674	0.4571
3704	0.4582
3718	0.4593
3754	0.4605
3776	0.4617
3798	0.4628
3872	0.4639
3933	0.465
3963	0.466
4021	0.4671
4068	0.4683
4096	0.4694
4126	0.4705
4160	0.4716
4212	0.4726
4262	0.4737
4302	0.4748
4350	0.4758
4380	0.4769
4417	0.478
4448	0.4791
4480	0.4806
4516	0.4817
4564	0.4827
4598	0.4838
4670	0.4852
4692	0.4863
4729	0.4873
4760	0.4884
4798	0.4895
4830	0.4906
4872	0.4916
4928	0.4929
4974	0.4939
5018	0.495
5056	0.4962
5118	0.4973
5164	0.4984
5184	0.4996
5208	0.5007
5232	0.5018
5278	0.5028
5330	0.5039
5396	0.505
5422	0.5062
5470	0.5073
5522	0.5084
5566	0.5094
5584	0.5105
5641	0.5116
5681	0.5127
5728	0.5139
5741	0.515
5771	0.516
5796	0.5171
5824	0.5182
5864	0.5192
5910	0.5203
5928	0.5215
5959	0.5228
5995	0.5238
6016	0.5251
6073	0.5261
6133	0.5272
6169	0.5283
6213	0.5294
6239	0.5304
6279	0.5317
6307	0.5327
6367	0.5338
6413	0.535
6438	0.5361
6509	0.5373
6545	0.5386
6591	0.5398
6663	0.5409
6735	0.5421
6754	0.5432
6807	0.5442
6845	0.5453
6878	0.5464
6923	0.5475
6938	0.5485
6953	0.5496
6976	0.5507
7010	0.5518
7055	0.5528
7085	0.5539
7103	0.555
7135	0.5562
7177	0.5573
7218	0.5583
7247	0.5594
7279	0.5605
7319	0.5616
7345	0.5626
7375	0.5637
7409	0.5648
7453	0.5659
7479	0.5669
7510	0.568
7580	0.5691
7611	0.5702
7651	0.5712
7693	0.5723
7714	0.5734
7759	0.5751
7817	0.5761
7837	0.5772
7869	0.5786
7887	0.5798
7933	0.581
7963	0.5821
7984	0.5832
8031	0.5843
8073	0.5853
8121	0.5866
8159	0.5879
8217	0.589
8253	0.5901
8285	0.5912
8309	0.5922
8340	0.5933
8399	0.5945
8456	0.5956
8475	0.5967
8536	0.5978
8575	0.5988
8623	0.5999
8660	0.6011
8723	0.6022
8767	0.6033
8791	0.6044
8840	0.6054
8861	0.6065
8903	0.6076
8951	0.6086
8987	0.6099
9014	0.6109
9052	0.6122
9070	0.6132
9108	0.6143
9126	0.6154
9168	0.6166
9198	0.6179
9242	0.6189
9268	0.62
9294	0.6211
9324	0.6221
9369	0.6232
9408	0.6243
9439	0.6254
9486	0.6266
9554	0.6277
9579	0.6287
9662	0.6298
9722	0.6309
9758	0.632
9796	0.633
9819	0.6341
9868	0.6353
9909	0.6364
9926	0.6376
9966	0.6387
1.001e+04	0.6398
1.006e+04	0.6409
1.009e+04	0.6421
1.014e+04	0.6432
1.022e+04	0.6442
1.027e+04	0.6453
1.032e+04	0.6464
1.036e+04	0.6476
1.04e+04	0.6487
1.044e+04	0.6497
1.048e+04	0.6508
1.051e+04	0.6519
1.056e+04	0.653
1.064e+04	0.654
1.073e+04	0.6551
1.077e+04	0.6562
1.081e+04	0.6573
1.086e+04	0.6583
1.088e+04	0.6594
1.094e+04	0.6605
1.097e+04	0.6617
1.101e+04	0.6628
1.105e+04	0.6639
1.109e+04	0.6649
1.117e+04	0.666
1.12e+04	0.6671
1.124e+04	0.6681
1.127e+04	0.6692
1.135e+04	0.6703
1.139e+04	0.6714
1.142e+04	0.6724
1.144e+04	0.6735
1.146e+04	0.6746
1.15e+04	0.6757
1.155e+04	0.6767
1.159e+04	0.6778
1.171e+04	0.6792
1.176e+04	0.6803
1.18e+04	0.6813
1.181e+04	0.6824
1.186e+04	0.6836
1.191e+04	0.6847
1.193e+04	0.6858
1.196e+04	0.6872
1.203e+04	0.6884
1.206e+04	0.6896
1.209e+04	0.6907
1.212e+04	0.6918
1.215e+04	0.6928
1.218e+04	0.6939
1.221e+04	0.695
1.226e+04	0.6961
1.23e+04	0.6971
1.234e+04	0.6984
1.24e+04	0.6994
1.244e+04	0.7005
1.249e+04	0.7016
1.251e+04	0.7027
1.254e+04	0.7037
1.257e+04	0.7048
1.264e+04	0.7059
1.269e+04	0.7069
1.272e+04	0.7082
1.274e+04	0.7092
1.278e+04	0.7105
1.281e+04	0.7115
1.282e+04	0.7126
1.286e+04	0.7137
1.293e+04	0.7148
1.296e+04	0.716
1.305e+04	0.7171
1.311e+04	0.7181
1.318e+04	0.7192
1.325e+04	0.7203
1.328e+04	0.7214
1.332e+04	0.7224
1.338e+04	0.7235
1.344e+04	0.7246
1.35e+04	0.7257
1.352e+04	0.7267
1.358e+04	0.7278
1.361e+04	0.7292
1.369e+04	0.7303
1.374e+04	0.7313
1.381e+04	0.7324
1.386e+04	0.7336
1.392e+04	0.7347
1.395e+04	0.7358
1.398e+04	0.7369
1.402e+04	0.7379
1.408e+04	0.739
1.414e+04	0.7401
1.417e+04	0.7411
1.421e+04	0.7422
1.424e+04	0.7433
1.43e+04	0.7445
1.433e+04	0.7456
1.436e+04	0.7467
1.44e+04	0.7477
1.445e+04	0.7488
1.45e+04	0.7499
1.454e+04	0.751
1.46e+04	0.752
1.464e+04	0.7531
1.467e+04	0.7542
1.473e+04	0.7553
1.478e+04	0.7563
1.483e+04	0.7574
1.486e+04	0.7585
1.492e+04	0.7597
1.495e+04	0.7608
1.502e+04	0.7618
1.505e+04	0.7629
1.513e+04	0.764
1.526e+04	0.7651
1.531e+04	0.7661
1.545e+04	0.7672
1.551e+04	0.7683
1.556e+04	0.7694
1.562e+04	0.7704
1.568e+04	0.7717
1.58e+04	0.7727
1.586e+04	0.7738
1.595e+04	0.7749
1.601e+04	0.776
1.607e+04	0.777
1.61e+04	0.7781
1.615e+04	0.7792
1.619e+04	0.7802
1.626e+04	0.7813
1.631e+04	0.7824
1.634e+04	0.7835
1.641e+04	0.7847
1.646e+04	0.7858
1.654e+04	0.7868
1.66e+04	0.7879
1.664e+04	0.789
1.668e+04	0.7901
1.675e+04	0.7911
1.686e+04	0.7922
1.691e+04	0.7933
1.703e+04	0.7944
1.708e+04	0.7954
1.716e+04	0.7965
1.72e+04	0.7976
1.723e+04	0.7987
1.73e+04	0.7997
1.735e+04	0.8008
1.74e+04	0.8019
1.748e+04	0.8029
1.754e+04	0.804
1.76e+04	0.8051
1.763e+04	0.8062
1.77e+04	0.8072
1.775e+04	0.8083
1.781e+04	0.8095
1.786e+04	0.8106
1.789e+04	0.8117
1.797e+04	0.8128
1.808e+04	0.8138
1.814e+04	0.8151
1.821e+04	0.8161
1.838e+04	0.8172
1.841e+04	0.8183
1.848e+04	0.8194
1.857e+04	0.8204
1.866e+04	0.8215
1.873e+04	0.8227
1.878e+04	0.8238
1.884e+04	0.8249
1.892e+04	0.8259
1.9e+04	0.827
1.907e+04	0.8281
1.914e+04	0.8292
1.92e+04	0.8304
1.928e+04	0.8315
1.933e+04	0.8325
1.944e+04	0.8336
1.954e+04	0.8347
1.958e+04	0.8358
1.964e+04	0.8368
1.97e+04	0.8379
1.982e+04	0.839
1.989e+04	0.8401
1.997e+04	0.8411
2.004e+04	0.8422
2.011e+04	0.8433
2.024e+04	0.8443
2.03e+04	0.8454
2.035e+04	0.8465
2.043e+04	0.8476
2.048e+04	0.8486
2.059e+04	0.8497
2.065e+04	0.8508
2.071e+04	0.8519
2.078e+04	0.8529
2.082e+04	0.854
2.088e+04	0.8551
2.093e+04	0.8562
2.097e+04	0.8572
2.104e+04	0.8583
2.11e+04	0.8594
2.114e+04	0.8605
2.12e+04	0.8615
2.124e+04	0.8626
2.129e+04	0.8637
2.137e+04	0.8647
2.144e+04	0.8658
2.152e+04	0.8669
2.159e+04	0.868
2.168e+04	0.869
2.183e+04	0.8701
2.191e+04	0.8712
2.195e+04	0.8723
2.202e+04	0.8733
2.213e+04	0.8744
2.224e+04	0.8755
2.231e+04	0.8766
2.243e+04	0.8776
2.256e+04	0.8787
2.263e+04	0.8798
2.273e+04	0.8808
2.302e+04	0.8819
2.311e+04	0.883
2.323e+04	0.8841
2.337e+04	0.8851
2.344e+04	0.8862
2.349e+04	0.8873
2.359e+04	0.8884
2.366e+04	0.8894
2.377e+04	0.8905
2.388e+04	0.8916
2.406e+04	0.8927
2.414e+04	0.8937
2.424e+04	0.8948
2.429e+04	0.8959
2.439e+04	0.8969
2.45e+04	0.898
2.47e+04	0.8991
2.476e+04	0.9002
2.488e+04	0.9012
2.496e+04	0.9023
2.514e+04	0.9034
2.523e+04	0.9045
2.538e+04	0.9055
2.549e+04	0.9066
2.556e+04	0.9077
2.56e+04	0.9088
2.578e+04	0.9098
2.592e+04	0.9109
2.606e+04	0.912
2.62e+04	0.9131
2.637e+04	0.9141
2.647e+04	0.9152
2.659e+04	0.9163
2.666e+04	0.9175
2.676e+04	0.9186
2.686e+04	0.9196
2.699e+04	0.9207
2.709e+04	0.9218
2.725e+04	0.9229
2.743e+04	0.9239
2.759e+04	0.925
2.781e+04	0.9261
2.794e+04	0.9272
2.81e+04	0.9282
2.821e+04	0.9293
2.843e+04	0.9305
2.871e+04	0.9316
2.906e+04	0.9327
2.918e+04	0.9338
2.929e+04	0.9348
2.952e+04	0.9359
2.972e+04	0.937
3.008e+04	0.938
3.035e+04	0.9391
3.075e+04	0.9402
3.103e+04	0.9413
3.113e+04	0.9423
3.126e+04	0.9434
3.151e+04	0.9445
3.174e+04	0.9456
3.198e+04	0.9466
3.231e+04	0.9477
3.261e+04	0.9488
3.282e+04	0.9499
3.325e+04	0.9509
3.349e+04	0.952
3.385e+04	0.9531
3.4e+04	0.9541
3.45e+04	0.9552
3.492e+04	0.9563
3.506e+04	0.9574
3.57e+04	0.9584
3.588e+04	0.9595
3.609e+04	0.9606
3.658e+04	0.9617
3.705e+04	0.9627
3.729e+04	0.9638
3.782e+04	0.9649
3.846e+04	0.966
3.901e+04	0.967
3.962e+04	0.9681
4.019e+04	0.9692
4.112e+04	0.9702
4.166e+04	0.9713
4.221e+04	0.9724
4.293e+04	0.9735
4.438e+04	0.9745
4.511e+04	0.9756
4.657e+04	0.9767
4.753e+04	0.9778
4.847e+04	0.9788
5.018e+04	0.9799
5.221e+04	0.981
5.4e+04	0.9821
5.542e+04	0.9831
5.764e+04	0.9842
5.852e+04	0.9853
6.31e+04	0.9864
6.494e+04	0.9874
6.699e+04	0.9885
7.021e+04	0.9896
7.224e+04	0.9906
7.746e+04	0.9917
7.987e+04	0.9928
8.367e+04	0.9939
8.995e+04	0.9949
1.025e+05	0.996
1.147e+05	0.9971
1.205e+05	0.9982
1.487e+05	0.9992
1.664e+05	1


==> figurestikz/data/ecdf_concurrentsame/dlbufferbytes-4.tsv <==
0	0
3	0.1705
11	0.2878
30	0.2888
47	0.2898
63	0.291
95	0.2921
101	0.2931
121	0.2942
153	0.2952
171	0.2963
199	0.2974
256	0.2985
305	0.2996
341	0.3006
377	0.3018
449	0.3029
521	0.304
573	0.305
629	0.306
652	0.3071
669	0.3081
696	0.3092
739	0.3102
753	0.3113
798	0.3124
827	0.3135
885	0.3146
909	0.3156
945	0.3166
987	0.3177
1031	0.3188
1089	0.3198
1134	0.3209
1159	0.322
1217	0.3231
1281	0.3244
1317	0.3262
1359	0.3272
1409	0.3284
1473	0.3295
1505	0.331
1562	0.3321
1587	0.3331
1657	0.3342
1705	0.3353
1793	0.3365
1849	0.3376
1898	0.3387
1955	0.3398
2009	0.3409
2033	0.3421
2095	0.3432
2133	0.3443
2157	0.3453
2205	0.3463
2249	0.3474
2284	0.3484
2341	0.3495
2369	0.3505
2433	0.3516
2489	0.3526
2529	0.3539
2580	0.355
2627	0.356
2668	0.3572
2721	0.3584
2769	0.3595
2819	0.3607
2852	0.3618
2907	0.3628
2959	0.364
3009	0.3663
3055	0.3673
3096	0.3684
3126	0.3695
3183	0.3706
3262	0.3716
3300	0.3728
3372	0.3738
3408	0.375
3469	0.3761
3520	0.3773
3574	0.3783
3620	0.3795
3648	0.3809
3709	0.3819
3744	0.383
3811	0.3841
3848	0.3853
3882	0.3863
3936	0.3876
3973	0.3887
4030	0.3897
4064	0.3908
4094	0.3918
4128	0.3929
4187	0.3939
4238	0.3949
4275	0.3961
4303	0.3971
4326	0.3983
4362	0.3993
4416	0.4003
4432	0.4014
4512	0.4031
4552	0.4041
4599	0.4051
4651	0.4063
4704	0.4077
4736	0.4087
4779	0.4098
4816	0.4109
4858	0.4119
4926	0.413
4960	0.4142
4999	0.4152
5043	0.4163
5084	0.4173
5120	0.4185
5184	0.4197
5214	0.4207
5248	0.4219
5292	0.423
5341	0.424
5392	0.4251
5472	0.4264
5509	0.4275
5533	0.4286
5572	0.4298
5624	0.431
5712	0.4321
5749	0.4331
5768	0.4341
5800	0.4352
5842	0.4362
5878	0.4372
5914	0.4383
5936	0.4393
5979	0.4404
6016	0.4418
6079	0.4429
6120	0.444
6151	0.445
6181	0.446
6219	0.4471
6255	0.4481
6279	0.4492
6327	0.4504
6351	0.4515
6423	0.4525
6467	0.4535
6495	0.4547
6547	0.4558
6574	0.4569
6646	0.4579
6711	0.459
6751	0.4602
6783	0.4613
6818	0.4624
6849	0.4634
6891	0.4644
6943	0.4655
6979	0.4667
7041	0.4678
7079	0.469
7135	0.4702
7183	0.4713
7225	0.4724
7263	0.4735
7314	0.4746
7335	0.4756
7359	0.4767
7421	0.4778
7460	0.4788
7517	0.48
7566	0.4811
7607	0.4821
7647	0.4833
7711	0.4844
7751	0.4855
7781	0.4866
7807	0.4876
7855	0.4889
7901	0.4899
7927	0.4909
7988	0.492
8031	0.4932
8057	0.4943
8149	0.4954
8201	0.4966
8246	0.4977
8311	0.4989
8383	0.4999
8431	0.501
8478	0.502
8526	0.5031
8562	0.5042
8607	0.5053
8671	0.5067
8716	0.5078
8755	0.5089
8775	0.5099
8817	0.511
8863	0.512
8919	0.513
8976	0.5141
9021	0.5151
9023	0.5162
9050	0.5174
9078	0.5185
9126	0.5196
9166	0.5207
9195	0.5218
9226	0.5229
9250	0.524
9278	0.5251
9334	0.5262
9390	0.5274
9420	0.5284
9458	0.5295
9510	0.5309
9536	0.5319
9566	0.5333
9602	0.5344
9654	0.5357
9680	0.5368
9718	0.5379
9762	0.539
9812	0.5401
9839	0.5412
9874	0.5422
9910	0.5434
9957	0.5444
9994	0.5455
1.007e+04	0.5465
1.01e+04	0.5476
1.014e+04	0.5486
1.02e+04	0.5497
1.023e+04	0.5508
1.028e+04	0.5519
1.034e+04	0.553
1.038e+04	0.5541
1.042e+04	0.5551
1.046e+04	0.5562
1.051e+04	0.5572
1.054e+04	0.5583
1.058e+04	0.5593
1.061e+04	0.5604
1.065e+04	0.5614
1.068e+04	0.5626
1.075e+04	0.5637
1.078e+04	0.5647
1.082e+04	0.5658
1.085e+04	0.5673
1.087e+04	0.5684
1.092e+04	0.5694
1.096e+04	0.5707
1.101e+04	0.5718
1.108e+04	0.5731
1.113e+04	0.5742
1.117e+04	0.5754
1.121e+04	0.5764
1.128e+04	0.5776
1.132e+04	0.5787
1.137e+04	0.5797
1.144e+04	0.5808
1.145e+04	0.5818
1.148e+04	0.5829
1.153e+04	0.584
1.158e+04	0.5851
1.161e+04	0.5863
1.166e+04	0.5873
1.169e+04	0.5883
1.173e+04	0.5894
1.178e+04	0.5905
1.181e+04	0.5919
1.184e+04	0.5929
1.189e+04	0.5941
1.194e+04	0.5951
1.197e+04	0.5961
1.201e+04	0.5972
1.205e+04	0.5982
1.21e+04	0.5992
1.216e+04	0.6004
1.22e+04	0.6014
1.225e+04	0.6024
1.227e+04	0.6035
1.231e+04	0.6046
1.236e+04	0.6056
1.242e+04	0.6066
1.246e+04	0.6077
1.25e+04	0.6088
1.254e+04	0.6099
1.259e+04	0.611
1.266e+04	0.612
1.27e+04	0.613
1.273e+04	0.6141
1.277e+04	0.6151
1.283e+04	0.6162
1.286e+04	0.6173
1.292e+04	0.6185
1.3e+04	0.6196
1.303e+04	0.6207
1.309e+04	0.6217
1.313e+04	0.6228
1.318e+04	0.6239
1.323e+04	0.625
1.328e+04	0.6261
1.331e+04	0.6271
1.336e+04	0.6282
1.341e+04	0.6293
1.344e+04	0.6303
1.35e+04	0.6315
1.356e+04	0.6325
1.361e+04	0.6336
1.367e+04	0.6347
1.371e+04	0.6357
1.376e+04	0.6368
1.381e+04	0.6378
1.388e+04	0.6389
1.392e+04	0.6401
1.396e+04	0.6413
1.4e+04	0.6423
1.404e+04	0.6435
1.411e+04	0.6446
1.418e+04	0.6456
1.421e+04	0.6467
1.426e+04	0.6478
1.431e+04	0.6489
1.435e+04	0.6499
1.438e+04	0.651
1.444e+04	0.6522
1.448e+04	0.6532
1.456e+04	0.6543
1.459e+04	0.6554
1.464e+04	0.6565
1.466e+04	0.6576
1.473e+04	0.6586
1.479e+04	0.6596
1.484e+04	0.6608
1.488e+04	0.6619
1.493e+04	0.6632
1.5e+04	0.6642
1.507e+04	0.6653
1.515e+04	0.6664
1.518e+04	0.6675
1.524e+04	0.6687
1.532e+04	0.6697
1.536e+04	0.6708
1.539e+04	0.6719
1.542e+04	0.6729
1.546e+04	0.674
1.554e+04	0.6751
1.559e+04	0.6761
1.564e+04	0.6772
1.57e+04	0.6783
1.575e+04	0.6795
1.582e+04	0.6805
1.59e+04	0.6816
1.595e+04	0.6826
1.601e+04	0.6836
1.608e+04	0.6848
1.614e+04	0.6859
1.62e+04	0.6869
1.624e+04	0.688
1.631e+04	0.6891
1.637e+04	0.6901
1.643e+04	0.6911
1.65e+04	0.6922
1.653e+04	0.6932
1.66e+04	0.6942
1.664e+04	0.6952
1.671e+04	0.6963
1.678e+04	0.6974
1.686e+04	0.6987
1.695e+04	0.6998
1.702e+04	0.7008
1.705e+04	0.7018
1.715e+04	0.7028
1.722e+04	0.7039
1.728e+04	0.705
1.732e+04	0.706
1.736e+04	0.707
1.739e+04	0.7081
1.748e+04	0.7092
1.756e+04	0.7104
1.761e+04	0.7115
1.768e+04	0.7127
1.774e+04	0.7137
1.785e+04	0.7147
1.791e+04	0.7158
1.798e+04	0.7168
1.803e+04	0.7179
1.807e+04	0.719
1.816e+04	0.72
1.821e+04	0.7211
1.825e+04	0.7222
1.834e+04	0.7233
1.843e+04	0.7243
1.852e+04	0.7254
1.857e+04	0.7264
1.864e+04	0.7276
1.87e+04	0.7286
1.875e+04	0.7296
1.879e+04	0.7308
1.884e+04	0.7318
1.896e+04	0.7329
1.906e+04	0.734
1.914e+04	0.735
1.922e+04	0.736
1.927e+04	0.7371
1.933e+04	0.7382
1.938e+04	0.7393
1.943e+04	0.7404
1.949e+04	0.7416
1.958e+04	0.7427
1.968e+04	0.7437
1.973e+04	0.7448
1.984e+04	0.7459
1.991e+04	0.7471
1.996e+04	0.7481
2.003e+04	0.7492
2.012e+04	0.7503
2.017e+04	0.7514
2.024e+04	0.7525
2.033e+04	0.7536
2.042e+04	0.7547
2.05e+04	0.7557
2.056e+04	0.7567
2.062e+04	0.7578
2.072e+04	0.7589
2.079e+04	0.7601
2.086e+04	0.7612
2.092e+04	0.7623
2.099e+04	0.7634
2.107e+04	0.7644
2.116e+04	0.7655
2.123e+04	0.7665
2.13e+04	0.7675
2.135e+04	0.7686
2.146e+04	0.7697
2.153e+04	0.7708
2.159e+04	0.7718
2.168e+04	0.7728
2.176e+04	0.7739
2.182e+04	0.775
2.189e+04	0.776
2.199e+04	0.7771
2.206e+04	0.7781
2.212e+04	0.7792
2.219e+04	0.7802
2.228e+04	0.7813
2.237e+04	0.7824
2.243e+04	0.7835
2.251e+04	0.7845
2.261e+04	0.7855
2.269e+04	0.7866
2.277e+04	0.7876
2.282e+04	0.7887
2.296e+04	0.7897
2.303e+04	0.7908
2.311e+04	0.7918
2.319e+04	0.7929
2.327e+04	0.794
2.334e+04	0.795
2.343e+04	0.7961
2.352e+04	0.7972
2.365e+04	0.7982
2.375e+04	0.7992
2.389e+04	0.8003
2.403e+04	0.8013
2.412e+04	0.8024
2.427e+04	0.8035
2.436e+04	0.8045
2.447e+04	0.8056
2.461e+04	0.8066
2.473e+04	0.8076
2.484e+04	0.8087
2.495e+04	0.8098
2.504e+04	0.8109
2.516e+04	0.8119
2.526e+04	0.8129
2.531e+04	0.814
2.539e+04	0.8151
2.546e+04	0.8161
2.56e+04	0.8171
2.568e+04	0.8183
2.583e+04	0.8193
2.594e+04	0.8203
2.603e+04	0.8215
2.613e+04	0.8226
2.622e+04	0.8236
2.633e+04	0.8247
2.645e+04	0.8257
2.659e+04	0.8268
2.67e+04	0.8278
2.677e+04	0.8289
2.692e+04	0.83
2.698e+04	0.8311
2.713e+04	0.8322
2.725e+04	0.8333
2.737e+04	0.8343
2.746e+04	0.8354
2.756e+04	0.8364
2.766e+04	0.8374
2.777e+04	0.8385
2.787e+04	0.8396
2.795e+04	0.8406
2.806e+04	0.8418
2.818e+04	0.8428
2.826e+04	0.8438
2.838e+04	0.8448
2.846e+04	0.8459
2.855e+04	0.8469
2.866e+04	0.8481
2.878e+04	0.8492
2.896e+04	0.8502
2.909e+04	0.8512
2.921e+04	0.8523
2.945e+04	0.8533
2.953e+04	0.8544
2.972e+04	0.8555
2.989e+04	0.8565
3.004e+04	0.8576
3.014e+04	0.8587
3.029e+04	0.8597
3.044e+04	0.8608
3.076e+04	0.8619
3.092e+04	0.8629
3.1e+04	0.864
3.118e+04	0.865
3.131e+04	0.866
3.156e+04	0.8671
3.177e+04	0.8681
3.19e+04	0.8692
3.216e+04	0.8702
3.233e+04	0.8713
3.258e+04	0.8723
3.273e+04	0.8733
3.291e+04	0.8744
3.302e+04	0.8754
3.335e+04	0.8764
3.352e+04	0.8775
3.362e+04	0.8785
3.383e+04	0.8796
3.402e+04	0.8807
3.415e+04	0.8817
3.439e+04	0.8827
3.449e+04	0.8838
3.478e+04	0.8849
3.494e+04	0.886
3.504e+04	0.887
3.52e+04	0.8882
3.546e+04	0.8892
3.565e+04	0.8903
3.595e+04	0.8914
3.62e+04	0.8925
3.64e+04	0.8935
3.662e+04	0.8946
3.677e+04	0.8957
3.702e+04	0.8968
3.722e+04	0.8979
3.751e+04	0.8989
3.764e+04	0.8999
3.786e+04	0.9011
3.815e+04	0.9021
3.831e+04	0.9032
3.862e+04	0.9043
3.882e+04	0.9054
3.928e+04	0.9064
3.946e+04	0.9074
3.978e+04	0.9085
4.004e+04	0.9096
4.03e+04	0.9106
4.05e+04	0.9117
4.087e+04	0.9127
4.114e+04	0.9138
4.152e+04	0.9148
4.192e+04	0.9158
4.228e+04	0.9169
4.26e+04	0.9179
4.309e+04	0.9189
4.361e+04	0.92
4.404e+04	0.9211
4.431e+04	0.9221
4.486e+04	0.9232
4.516e+04	0.9243
4.549e+04	0.9253
4.616e+04	0.9264
4.656e+04	0.9275
4.689e+04	0.9285
4.755e+04	0.9296
4.82e+04	0.9306
4.899e+04	0.9317
5.02e+04	0.9327
5.049e+04	0.9338
5.143e+04	0.9348
5.19e+04	0.9358
5.257e+04	0.9369
5.328e+04	0.9379
5.393e+04	0.939
5.484e+04	0.9401
5.556e+04	0.9411
5.627e+04	0.9421
5.722e+04	0.9432
5.761e+04	0.9442
5.848e+04	0.9452
5.902e+04	0.9463
5.964e+04	0.9473
5.999e+04	0.9484
6.079e+04	0.9495
6.184e+04	0.9505
6.308e+04	0.9515
6.406e+04	0.9527
6.497e+04	0.9537
6.624e+04	0.9548
6.756e+04	0.9559
6.856e+04	0.9569
6.912e+04	0.958
6.985e+04	0.959
7.052e+04	0.9601
7.138e+04	0.9612
7.242e+04	0.9623
7.303e+04	0.9633
7.374e+04	0.9643
7.501e+04	0.9653
7.647e+04	0.9664
7.849e+04	0.9675
8.092e+04	0.9685
8.301e+04	0.9695
8.424e+04	0.9706
8.505e+04	0.9716
8.671e+04	0.9726
8.892e+04	0.9736
8.996e+04	0.9747
9.264e+04	0.9758
9.426e+04	0.9769
9.674e+04	0.9779
9.837e+04	0.9789
9.93e+04	0.9799
1.004e+05	0.981
1.028e+05	0.9821
1.047e+05	0.9831
1.096e+05	0.9842
1.127e+05	0.9854
1.162e+05	0.9864
1.205e+05	0.9875
1.27e+05	0.9886
1.34e+05	0.9896
1.424e+05	0.9907
1.488e+05	0.9918
1.51e+05	0.9928
1.547e+05	0.9938
1.614e+05	0.9949
1.714e+05	0.996
1.803e+05	0.997
1.863e+05	0.998
1.903e+05	0.9991
1.927e+05	1


==> figurestikz/data/ecdf_concurrentsame/sliceprb-1.tsv <==
3	0
3	0.1977
6	0.335
9	0.5724
12	1


==> figurestikz/data/ecdf_concurrentsame/sliceprb-2.tsv <==
12	0
12	0.01409
15	0.1184
18	0.3741
24	0.7272
27	0.9846
30	1


==> figurestikz/data/ecdf_concurrentsame/sliceprb-3.tsv <==
3	0
3	0.1136
6	0.1566
9	0.217
12	0.297
15	0.5105
18	0.7853
21	0.8588
24	0.9621
27	0.9882
30	1


==> figurestikz/data/ecdf_concurrentsame/sliceprb-4.tsv <==
0	0
3	0.09886
6	0.1675
9	0.2862
12	0.507
15	0.5592
18	0.6871
24	0.8636
27	0.9923
30	1


==> figurestikz/data/ecdf_concurrentsame/txbrateDownlinkMbps-1.tsv <==
0.000448	0
0.001024	0.001168
0.002336	0.002336
0.005696	0.003505
0.01011	0.004673
0.04826	0.005841
0.04909	0.007009
0.04947	0.00847
0.04966	0.009638
0.04973	0.01081
0.04976	0.01373
0.04992	0.01489
0.05194	0.01606
0.05354	0.01723
0.05869	0.0184
0.06621	0.01957
0.06902	0.02074
0.07802	0.0219
0.09165	0.02307
0.09875	0.02424
0.09917	0.02629
0.1003	0.02745
0.1019	0.02862
0.1057	0.02979
0.1108	0.03096
0.1237	0.03213
0.1362	0.03329
0.1417	0.03446
0.1435	0.03563
0.1471	0.0368
0.1482	0.03797
0.1489	0.03972
0.1503	0.04089
0.157	0.04235
0.1646	0.04352
0.1735	0.04468
0.1762	0.04585
0.1802	0.04702
0.1942	0.04819
0.1981	0.04965
0.1986	0.05082
0.1987	0.05286
0.1987	0.05578
0.199	0.05695
0.208	0.05812
0.2114	0.05958
0.2189	0.06104
0.2202	0.06221
0.2235	0.06338
0.2274	0.06454
0.2357	0.06571
0.2428	0.06688
0.2467	0.06805
0.2474	0.06922
0.248	0.07039
0.2484	0.07155
0.2505	0.07272
0.2561	0.07389
0.2634	0.07506
0.2712	0.07623
0.2727	0.07739
0.2767	0.07856
0.2794	0.07973
0.284	0.0809
0.2889	0.08207
0.2932	0.08324
0.2971	0.0844
0.2978	0.08557
0.2984	0.08674
0.3004	0.08791
0.302	0.08908
0.3038	0.09025
0.3044	0.09141
0.3057	0.09346
0.3064	0.09463
0.307	0.09696
0.3083	0.09901
0.3107	0.1002
0.3154	0.1013
0.3223	0.1025
0.3229	0.1037
0.3284	0.1048
0.3389	0.106
0.3422	0.1072
0.3444	0.1084
0.3462	0.1095
0.3473	0.1107
0.3479	0.1119
0.3508	0.113
0.3524	0.1142
0.3565	0.1154
0.3604	0.1165
0.3638	0.1177
0.3688	0.1189
0.3731	0.12
0.3743	0.1212
0.382	0.1224
0.3891	0.1235
0.3909	0.1247
0.3929	0.1259
0.395	0.1273
0.3963	0.1285
0.397	0.13
0.4013	0.1311
0.407	0.1323
0.4086	0.1335
0.4119	0.1346
0.4203	0.1358
0.4231	0.137
0.4281	0.1381
0.4319	0.1393
0.4377	0.1405
0.4396	0.1416
0.4439	0.1428
0.4452	0.144
0.4463	0.1452
0.4487	0.1463
0.4518	0.1475
0.4551	0.1487
0.4575	0.1498
0.4599	0.151
0.4625	0.1522
0.4652	0.1533
0.4715	0.1545
0.4756	0.1557
0.487	0.1568
0.4927	0.158
0.4955	0.1592
0.4992	0.1603
0.5032	0.1615
0.5049	0.1627
0.5143	0.1638
0.5176	0.165
0.525	0.1662
0.5325	0.1673
0.5343	0.1685
0.5388	0.1697
0.5412	0.1709
0.5439	0.172
0.5457	0.1732
0.5492	0.1744
0.5519	0.1755
0.5524	0.177
0.5606	0.1782
0.565	0.1793
0.5691	0.1805
0.5754	0.1817
0.5789	0.1828
0.5822	0.184
0.5854	0.1852
0.5877	0.1863
0.5886	0.1875
0.5907	0.1887
0.6019	0.1898
0.608	0.191
0.6257	0.1925
0.6333	0.1936
0.6368	0.1948
0.6427	0.196
0.6449	0.1971
0.6473	0.1983
0.6499	0.1995
0.6548	0.2006
0.6563	0.2018
0.6607	0.203
0.6634	0.2041
0.6662	0.2053
0.6686	0.2065
0.6708	0.2079
0.6733	0.2091
0.6745	0.2103
0.675	0.2114
0.6775	0.2126
0.6807	0.2138
0.6824	0.215
0.6836	0.2161
0.6841	0.2173
0.6855	0.2185
0.6867	0.2202
0.6869	0.2214
0.6885	0.2225
0.6892	0.224
0.6897	0.2252
0.6902	0.2263
0.6908	0.2275
0.6921	0.2287
0.6924	0.2304
0.6929	0.2319
0.6934	0.2334
0.6956	0.2348
0.6961	0.2363
0.6964	0.2377
0.6983	0.2389
0.6986	0.2401
0.6994	0.2421
0.7013	0.2433
0.7048	0.2445
0.7083	0.2456
0.7186	0.2468
0.7207	0.248
0.7224	0.2491
0.7235	0.2506
0.7242	0.2518
0.7263	0.2529
0.7281	0.2541
0.7292	0.2553
0.73	0.2564
0.7312	0.2576
0.7332	0.2588
0.7354	0.2599
0.7379	0.2611
0.7452	0.2623
0.7477	0.2634
0.7494	0.2646
0.7558	0.2658
0.7578	0.2669
0.7621	0.2681
0.764	0.2693
0.7657	0.2704
0.768	0.2716
0.774	0.2728
0.7766	0.2739
0.7786	0.2751
0.782	0.2763
0.7845	0.2775
0.7868	0.2786
0.7896	0.2798
0.7922	0.281
0.7959	0.2821
0.8033	0.2833
0.8091	0.2845
0.8134	0.2856
0.8158	0.2868
0.8178	0.288
0.821	0.2894
0.827	0.2906
0.8287	0.2918
0.8311	0.2929
0.832	0.2941
0.8339	0.2953
0.8359	0.2964
0.84	0.2976
0.8447	0.2988
0.8522	0.2999
0.8581	0.3011
0.8621	0.3023
0.8633	0.3034
0.8649	0.3046
0.8672	0.3058
0.8688	0.307
0.8714	0.3081
0.8737	0.3093
0.8747	0.3105
0.877	0.3116
0.8793	0.3128
0.8808	0.314
0.8827	0.3151
0.8852	0.3166
0.8906	0.3178
0.8946	0.3189
0.8995	0.3201
0.9031	0.3213
0.908	0.3224
0.9151	0.3236
0.9208	0.3248
0.9241	0.3259
0.9266	0.3271
0.928	0.3283
0.9297	0.3294
0.9342	0.3306
0.9405	0.3318
0.9439	0.3329
0.9484	0.3341
0.951	0.3353
0.956	0.3364
0.9595	0.3376
0.9632	0.3388
0.9704	0.34
0.9757	0.3411
0.9786	0.3423
0.9822	0.3435
0.9844	0.3446
0.9871	0.3458
0.9946	0.347
0.9999	0.3481
1.008	0.3493
1.014	0.3505
1.016	0.3519
1.019	0.3531
1.02	0.3543
1.023	0.3554
1.024	0.3566
1.027	0.3578
1.028	0.3589
1.03	0.3604
1.033	0.3616
1.043	0.3627
1.048	0.3639
1.052	0.3651
1.057	0.3662
1.065	0.3674
1.069	0.3686
1.073	0.3697
1.075	0.3712
1.079	0.3724
1.081	0.3735
1.086	0.3747
1.089	0.3759
1.092	0.377
1.095	0.3782
1.097	0.3794
1.1	0.3805
1.102	0.3817
1.106	0.3829
1.11	0.3841
1.114	0.3852
1.117	0.3864
1.121	0.3876
1.124	0.3887
1.127	0.3899
1.128	0.3911
1.133	0.3922
1.138	0.3934
1.146	0.3946
1.149	0.3957
1.157	0.3969
1.159	0.3981
1.16	0.3992
1.165	0.4004
1.168	0.4016
1.169	0.4027
1.17	0.4039
1.172	0.4051
1.175	0.4062
1.18	0.4074
1.184	0.4086
1.189	0.41
1.192	0.4112
1.195	0.4124
1.205	0.4136
1.211	0.4147
1.214	0.4159
1.219	0.4171
1.221	0.4182
1.223	0.4194
1.224	0.4206
1.227	0.4217
1.232	0.4229
1.234	0.4241
1.236	0.4252
1.244	0.4264
1.246	0.4276
1.249	0.4287
1.256	0.4299
1.262	0.4311
1.265	0.4322
1.267	0.4334
1.268	0.4346
1.274	0.4357
1.276	0.4369
1.28	0.4381
1.284	0.4393
1.291	0.4404
1.293	0.4416
1.296	0.4428
1.299	0.4439
1.302	0.4451
1.306	0.4463
1.31	0.4474
1.312	0.4486
1.313	0.4498
1.318	0.4509
1.325	0.4521
1.328	0.4533
1.334	0.4544
1.335	0.4556
1.336	0.4568
1.34	0.4579
1.346	0.4591
1.349	0.4603
1.351	0.4614
1.355	0.4626
1.36	0.4638
1.362	0.465
1.363	0.4661
1.366	0.4673
1.367	0.4685
1.369	0.4699
1.371	0.4711
1.372	0.4723
1.373	0.4734
1.378	0.4746
1.379	0.4758
1.38	0.4769
1.384	0.4784
1.388	0.4796
1.391	0.4807
1.396	0.4819
1.397	0.4831
1.399	0.4842
1.401	0.4854
1.403	0.4866
1.404	0.4877
1.406	0.4898
1.409	0.4909
1.411	0.4921
1.412	0.4936
1.415	0.4947
1.417	0.4959
1.418	0.4971
1.419	0.4982
1.42	0.4994
1.421	0.5006
1.423	0.5018
1.424	0.5032
1.425	0.5058
1.426	0.5079
1.427	0.5096
1.429	0.5108
1.43	0.512
1.431	0.5131
1.433	0.5149
1.435	0.5161
1.435	0.5172
1.437	0.5184
1.437	0.5202
1.438	0.5228
1.439	0.5248
1.44	0.526
1.443	0.5272
1.444	0.5289
1.444	0.5301
1.445	0.5318
1.448	0.533
1.451	0.5342
1.451	0.5353
1.451	0.5371
1.453	0.5383
1.455	0.5394
1.456	0.5406
1.457	0.5418
1.459	0.5429
1.461	0.5441
1.463	0.5453
1.467	0.5464
1.468	0.5476
1.469	0.5488
1.471	0.5499
1.472	0.5511
1.474	0.5523
1.475	0.5537
1.478	0.5549
1.48	0.5561
1.482	0.5572
1.483	0.5584
1.485	0.5596
1.487	0.5607
1.488	0.5619
1.489	0.5631
1.492	0.5643
1.494	0.5654
1.496	0.5666
1.497	0.568
1.498	0.5692
1.502	0.5704
1.504	0.5716
1.506	0.5727
1.508	0.5739
1.511	0.5751
1.512	0.5762
1.514	0.5774
1.516	0.5786
1.519	0.5797
1.522	0.5809
1.525	0.5821
1.527	0.5832
1.529	0.5844
1.532	0.5856
1.535	0.5867
1.536	0.5879
1.539	0.5891
1.54	0.5905
1.545	0.5917
1.546	0.5929
1.546	0.594
1.549	0.5952
1.553	0.5964
1.554	0.5975
1.556	0.5987
1.557	0.5999
1.563	0.6011
1.572	0.6022
1.574	0.6034
1.58	0.6046
1.583	0.6057
1.585	0.6069
1.587	0.6081
1.589	0.6092
1.593	0.6104
1.598	0.6116
1.603	0.6127
1.606	0.6139
1.607	0.6151
1.613	0.6162
1.616	0.6177
1.618	0.6189
1.622	0.62
1.628	0.6212
1.634	0.6224
1.636	0.6235
1.638	0.6247
1.646	0.6259
1.651	0.627
1.653	0.6282
1.658	0.6294
1.66	0.6305
1.668	0.6317
1.671	0.6329
1.673	0.6341
1.676	0.6352
1.679	0.6364
1.682	0.6379
1.684	0.639
1.687	0.6402
1.692	0.6414
1.696	0.6425
1.703	0.6437
1.705	0.6449
1.71	0.646
1.713	0.6472
1.716	0.6484
1.72	0.6495
1.724	0.6507
1.728	0.6519
1.734	0.653
1.736	0.6542
1.743	0.6554
1.746	0.6565
1.75	0.6577
1.753	0.6589
1.755	0.66
1.759	0.6612
1.762	0.6624
1.765	0.6636
1.768	0.6647
1.772	0.6659
1.774	0.6671
1.779	0.6682
1.784	0.6694
1.788	0.6706
1.791	0.6717
1.796	0.6729
1.8	0.6741
1.803	0.6752
1.807	0.6764
1.809	0.6776
1.812	0.6787
1.814	0.6799
1.816	0.6811
1.824	0.6822
1.826	0.6834
1.828	0.6846
1.831	0.6857
1.833	0.6869
1.838	0.6881
1.84	0.6893
1.848	0.6904
1.852	0.6916
1.853	0.6928
1.855	0.6939
1.857	0.6951
1.86	0.6963
1.864	0.6974
1.868	0.6986
1.872	0.6998
1.875	0.7009
1.878	0.7021
1.887	0.7033
1.889	0.7044
1.894	0.7056
1.897	0.7068
1.897	0.7079
1.901	0.7091
1.906	0.7103
1.908	0.7114
1.915	0.7126
1.919	0.7138
1.923	0.715
1.929	0.7161
1.931	0.7173
1.934	0.7185
1.936	0.7196
1.94	0.7208
1.942	0.722
1.945	0.7231
1.946	0.7243
1.949	0.7255
1.95	0.7266
1.953	0.7278
1.954	0.7298
1.958	0.731
1.96	0.7322
1.963	0.7336
1.97	0.7351
1.974	0.7363
1.975	0.7374
1.976	0.7386
1.982	0.7398
1.984	0.7409
1.988	0.7421
1.991	0.7433
1.992	0.7445
1.997	0.7456
2.003	0.7468
2.005	0.748
2.01	0.7491
2.013	0.7503
2.016	0.7515
2.018	0.7526
2.02	0.7538
2.022	0.755
2.025	0.7561
2.026	0.7573
2.03	0.7585
2.033	0.7596
2.035	0.7608
2.037	0.762
2.038	0.7631
2.043	0.7643
2.048	0.7655
2.05	0.7666
2.053	0.7681
2.055	0.7693
2.057	0.7704
2.058	0.7716
2.06	0.7728
2.065	0.7739
2.068	0.7751
2.075	0.7763
2.078	0.7775
2.082	0.7789
2.084	0.7801
2.087	0.7812
2.091	0.7824
2.094	0.7836
2.096	0.7848
2.1	0.7859
2.102	0.7871
2.106	0.7883
2.108	0.7897
2.109	0.7909
2.11	0.7921
2.111	0.7932
2.115	0.7944
2.117	0.7956
2.12	0.7967
2.123	0.7979
2.125	0.8002
2.128	0.8014
2.13	0.8026
2.132	0.8037
2.133	0.8049
2.134	0.8084
2.135	0.8096
2.137	0.8107
2.138	0.8119
2.139	0.8134
2.143	0.8145
2.143	0.8175
2.145	0.8186
2.146	0.8198
2.147	0.821
2.149	0.8221
2.152	0.8245
2.154	0.8256
2.158	0.8268
2.159	0.828
2.163	0.8291
2.166	0.8303
2.17	0.8315
2.174	0.8327
2.18	0.8338
2.186	0.835
2.193	0.8364
2.197	0.8376
2.201	0.8388
2.203	0.84
2.207	0.8411
2.209	0.8423
2.213	0.8435
2.216	0.8446
2.218	0.8458
2.227	0.847
2.231	0.8481
2.232	0.8493
2.234	0.8505
2.236	0.8516
2.239	0.8528
2.242	0.854
2.244	0.856
2.247	0.8572
2.251	0.8584
2.253	0.8595
2.256	0.8607
2.258	0.8619
2.259	0.863
2.263	0.8642
2.264	0.8654
2.269	0.8665
2.273	0.8686
2.279	0.8697
2.287	0.8709
2.291	0.8721
2.294	0.8732
2.296	0.8744
2.303	0.8756
2.307	0.8768
2.315	0.8779
2.32	0.8791
2.327	0.8803
2.332	0.8814
2.336	0.8826
2.339	0.8838
2.341	0.8849
2.346	0.8861
2.35	0.8873
2.353	0.8884
2.358	0.8896
2.363	0.8908
2.368	0.8919
2.372	0.8931
2.373	0.8943
2.377	0.8954
2.38	0.8966
2.395	0.8978
2.399	0.8989
2.408	0.9001
2.417	0.9013
2.42	0.9025
2.425	0.9036
2.432	0.9048
2.436	0.906
2.44	0.9071
2.448	0.9083
2.456	0.9095
2.465	0.9106
2.478	0.9118
2.482	0.913
2.495	0.9141
2.499	0.9153
2.504	0.9165
2.509	0.9176
2.513	0.9188
2.515	0.92
2.525	0.9211
2.53	0.9223
2.535	0.9235
2.543	0.9246
2.548	0.9258
2.557	0.927
2.564	0.9282
2.573	0.9293
2.582	0.9305
2.585	0.9317
2.599	0.9328
2.602	0.934
2.613	0.9352
2.622	0.9363
2.625	0.9375
2.638	0.9387
2.651	0.9398
2.662	0.941
2.666	0.9422
2.67	0.9433
2.687	0.9445
2.69	0.9457
2.693	0.9468
2.714	0.948
2.72	0.9492
2.728	0.9504
2.741	0.9515
2.762	0.9527
2.78	0.9539
2.787	0.955
2.8	0.9562
2.803	0.9574
2.809	0.9585
2.822	0.9597
2.84	0.9609
2.848	0.962
2.864	0.9632
2.869	0.9644
2.888	0.9655
2.894	0.9667
2.906	0.9679
2.913	0.9696
2.918	0.9708
2.925	0.9723
2.938	0.9734
2.947	0.9746
2.954	0.9758
2.965	0.9769
2.999	0.9781
3.018	0.9793
3.03	0.9804
3.047	0.9816
3.068	0.9828
3.089	0.9839
3.133	0.9851
3.195	0.9863
3.221	0.9874
3.271	0.9886
3.29	0.9898
3.355	0.9909
3.414	0.9921
3.428	0.9933
3.523	0.9945
3.561	0.9956
3.628	0.9968
3.835	0.998
4.011	0.9991
5.368	1


==> figurestikz/data/ecdf_concurrentsame/txbrateDownlinkMbps-2.tsv <==
0	0
0	0.002569
0.00224	0.003597
0.005536	0.004625
0.007488	0.005653
0.009888	0.00668
0.02387	0.007708
0.04851	0.00925
0.04886	0.0105
0.04909	0.01167
0.04915	0.01314
0.04938	0.01432
0.04963	0.01549
0.04989	0.01652
0.0503	0.01755
0.05059	0.01879
0.05286	0.01982
0.08275	0.02092
0.09693	0.0221
0.0984	0.0232
0.09856	0.02423
0.0992	0.02533
0.1003	0.02643
0.1074	0.02753
0.1222	0.02856
0.1373	0.02958
0.1463	0.03061
0.1468	0.03171
0.1473	0.03274
0.1477	0.03384
0.1481	0.03487
0.1486	0.0359
0.1495	0.037
0.1508	0.03803
0.157	0.03913
0.191	0.04023
0.1957	0.04126
0.1977	0.04228
0.1986	0.04339
0.1996	0.04441
0.2014	0.04544
0.2111	0.04654
0.2255	0.04764
0.2347	0.04867
0.2436	0.04992
0.2452	0.05095
0.2474	0.05205
0.2519	0.05315
0.2604	0.05418
0.2692	0.0552
0.2838	0.05623
0.2909	0.05726
0.293	0.05829
0.2952	0.05954
0.2978	0.06056
0.3005	0.06159
0.3038	0.06269
0.3128	0.06372
0.3225	0.06475
0.3322	0.06578
0.3375	0.0668
0.342	0.06783
0.3434	0.06886
0.3444	0.06989
0.3475	0.07099
0.3556	0.07209
0.3628	0.07312
0.3729	0.07422
0.3819	0.07532
0.3898	0.07635
0.3916	0.07737
0.3937	0.07848
0.3995	0.07965
0.4084	0.08068
0.4224	0.08171
0.4319	0.08281
0.4378	0.08391
0.4391	0.08494
0.4412	0.08604
0.4429	0.08714
0.4472	0.08817
0.4519	0.08927
0.4659	0.0903
0.477	0.09132
0.4839	0.09235
0.4866	0.09338
0.4887	0.09448
0.4918	0.09573
0.4936	0.09676
0.4978	0.09778
0.5057	0.09881
0.5143	0.09984
0.5214	0.1009
0.5252	0.102
0.5326	0.103
0.5357	0.1041
0.5381	0.1051
0.5398	0.1062
0.5421	0.1073
0.546	0.1083
0.5502	0.1093
0.5566	0.1104
0.5634	0.1115
0.5688	0.1125
0.5755	0.1136
0.5836	0.1147
0.5872	0.1158
0.5896	0.1168
0.5907	0.1179
0.5936	0.1189
0.5986	0.12
0.6029	0.121
0.6106	0.122
0.6203	0.123
0.6282	0.1241
0.6329	0.1252
0.635	0.1262
0.6371	0.1272
0.6397	0.1282
0.6443	0.1293
0.6505	0.1304
0.6597	0.1314
0.6679	0.1324
0.6736	0.1335
0.6781	0.1345
0.681	0.1355
0.6826	0.1365
0.684	0.1376
0.6861	0.1387
0.6887	0.1398
0.6915	0.1408
0.6972	0.1418
0.703	0.1429
0.7082	0.144
0.7143	0.1451
0.7206	0.1461
0.7261	0.1471
0.7292	0.1481
0.7308	0.1492
0.7331	0.1503
0.7361	0.1513
0.7382	0.1523
0.7428	0.1534
0.7468	0.1545
0.7507	0.1556
0.7532	0.1567
0.7575	0.1577
0.7618	0.1587
0.7672	0.1598
0.7709	0.1608
0.7754	0.1619
0.7784	0.163
0.7812	0.164
0.7825	0.165
0.7839	0.1661
0.7854	0.1671
0.7886	0.1681
0.7916	0.1691
0.7966	0.1702
0.8016	0.1713
0.8118	0.1724
0.8185	0.1734
0.827	0.1744
0.8287	0.1755
0.8313	0.1765
0.8333	0.1775
0.8354	0.1785
0.8371	0.1796
0.8418	0.1807
0.8492	0.1818
0.8534	0.1829
0.8575	0.184
0.8619	0.1851
0.8684	0.1861
0.873	0.1871
0.8764	0.1882
0.8785	0.1892
0.8804	0.1902
0.8845	0.1912
0.8876	0.1923
0.8932	0.1934
0.8994	0.1944
0.906	0.1955
0.9127	0.1965
0.9165	0.1975
0.922	0.1986
0.9251	0.1996
0.927	0.2006
0.9297	0.2017
0.9333	0.2028
0.9381	0.2038
0.9426	0.2048
0.9481	0.2059
0.955	0.207
0.9587	0.2081
0.9669	0.2091
0.9723	0.2102
0.9747	0.2112
0.9777	0.2123
0.9796	0.2133
0.9851	0.2144
0.9932	0.2154
0.9982	0.2164
1.005	0.2174
1.013	0.2185
1.02	0.2196
1.024	0.2207
1.027	0.2218
1.029	0.2228
1.031	0.2239
1.037	0.2249
1.041	0.226
1.047	0.2271
1.055	0.2281
1.061	0.2291
1.068	0.2302
1.071	0.2313
1.074	0.2323
1.076	0.2334
1.077	0.2344
1.08	0.2355
1.086	0.2365
1.094	0.2376
1.099	0.2386
1.109	0.2396
1.116	0.2407
1.12	0.2417
1.124	0.2428
1.127	0.2438
1.133	0.2448
1.14	0.2459
1.146	0.247
1.151	0.2481
1.159	0.2492
1.164	0.2502
1.166	0.2512
1.169	0.2522
1.172	0.2533
1.176	0.2543
1.179	0.2554
1.183	0.2564
1.191	0.2575
1.196	0.2586
1.204	0.2597
1.21	0.2607
1.213	0.2617
1.216	0.2628
1.218	0.2639
1.22	0.2649
1.222	0.266
1.226	0.2671
1.233	0.2681
1.242	0.2691
1.249	0.2702
1.256	0.2713
1.26	0.2724
1.265	0.2734
1.268	0.2744
1.27	0.2755
1.274	0.2765
1.278	0.2776
1.283	0.2786
1.289	0.2796
1.292	0.2806
1.298	0.2817
1.305	0.2827
1.31	0.2841
1.314	0.2851
1.317	0.2862
1.321	0.2872
1.324	0.2883
1.33	0.2894
1.335	0.2904
1.34	0.2915
1.345	0.2925
1.348	0.2936
1.352	0.2947
1.358	0.2958
1.362	0.2968
1.364	0.2978
1.368	0.2989
1.372	0.2999
1.376	0.3009
1.381	0.302
1.388	0.3032
1.391	0.3042
1.392	0.3052
1.397	0.3063
1.402	0.3074
1.409	0.3085
1.413	0.3095
1.416	0.3105
1.419	0.3116
1.423	0.3127
1.427	0.3137
1.431	0.3147
1.434	0.3158
1.437	0.3169
1.44	0.318
1.444	0.319
1.447	0.3201
1.452	0.3211
1.457	0.3221
1.461	0.3232
1.464	0.3243
1.466	0.3253
1.469	0.3263
1.471	0.3273
1.474	0.3284
1.477	0.3295
1.48	0.3306
1.483	0.3317
1.487	0.3328
1.492	0.334
1.495	0.335
1.5	0.3361
1.507	0.3372
1.511	0.3382
1.514	0.3393
1.517	0.3403
1.521	0.3414
1.528	0.3425
1.538	0.3435
1.543	0.3445
1.546	0.3455
1.55	0.3466
1.554	0.3477
1.557	0.3487
1.562	0.3497
1.566	0.3508
1.571	0.3519
1.576	0.353
1.578	0.354
1.582	0.355
1.587	0.3561
1.59	0.3571
1.592	0.3582
1.597	0.3592
1.6	0.3602
1.605	0.3613
1.608	0.3624
1.612	0.3635
1.617	0.3646
1.622	0.3657
1.626	0.3668
1.631	0.3678
1.634	0.3689
1.638	0.3699
1.641	0.3709
1.645	0.372
1.65	0.3731
1.652	0.3741
1.654	0.3751
1.658	0.3762
1.663	0.3772
1.665	0.3782
1.668	0.3792
1.673	0.3803
1.681	0.3814
1.683	0.3825
1.687	0.3835
1.691	0.3845
1.693	0.3856
1.696	0.3867
1.699	0.3877
1.702	0.3887
1.705	0.3898
1.709	0.3908
1.712	0.3919
1.715	0.393
1.721	0.3941
1.725	0.3951
1.73	0.3961
1.735	0.3972
1.737	0.3983
1.74	0.3994
1.744	0.4005
1.748	0.4016
1.751	0.4026
1.754	0.4037
1.758	0.4047
1.761	0.4057
1.765	0.4068
1.767	0.4078
1.773	0.4088
1.776	0.4099
1.78	0.4109
1.784	0.412
1.787	0.413
1.792	0.4141
1.798	0.4152
1.799	0.4162
1.804	0.4173
1.806	0.4183
1.81	0.4194
1.815	0.4204
1.819	0.4215
1.824	0.4225
1.832	0.4235
1.836	0.4246
1.84	0.4256
1.842	0.4267
1.845	0.4278
1.847	0.4289
1.853	0.43
1.857	0.4311
1.862	0.4321
1.865	0.4331
1.867	0.4342
1.871	0.4353
1.877	0.4364
1.879	0.4374
1.885	0.4386
1.892	0.4397
1.895	0.4408
1.899	0.4418
1.904	0.4428
1.91	0.4439
1.915	0.4449
1.917	0.446
1.92	0.447
1.923	0.4481
1.926	0.4492
1.933	0.4502
1.936	0.4513
1.938	0.4524
1.946	0.4535
1.948	0.4545
1.951	0.4555
1.953	0.4565
1.957	0.4576
1.961	0.4586
1.969	0.4597
1.975	0.4607
1.979	0.4618
1.983	0.4628
1.988	0.4638
1.993	0.4649
1.998	0.466
2.004	0.4671
2.012	0.4682
2.014	0.4692
2.019	0.4703
2.021	0.4714
2.027	0.4724
2.032	0.4734
2.036	0.4745
2.038	0.4756
2.041	0.4766
2.044	0.4776
2.048	0.4786
2.051	0.4797
2.054	0.4808
2.06	0.4819
2.063	0.483
2.07	0.484
2.077	0.4851
2.082	0.4861
2.085	0.4872
2.09	0.4882
2.094	0.4893
2.097	0.4903
2.102	0.4914
2.11	0.4924
2.112	0.4935
2.116	0.4946
2.122	0.4956
2.129	0.4966
2.137	0.4977
2.14	0.4988
2.146	0.4998
2.151	0.5008
2.159	0.5018
2.163	0.5029
2.165	0.504
2.172	0.5051
2.178	0.5062
2.181	0.5072
2.183	0.5083
2.188	0.5093
2.191	0.5104
2.194	0.5115
2.197	0.5126
2.201	0.5136
2.207	0.5146
2.211	0.5158
2.216	0.5169
2.22	0.518
2.226	0.5191
2.23	0.5201
2.238	0.5211
2.243	0.5222
2.246	0.5232
2.248	0.5243
2.258	0.5253
2.26	0.5264
2.266	0.5274
2.274	0.5284
2.278	0.5294
2.281	0.5305
2.284	0.5316
2.287	0.5326
2.297	0.5336
2.3	0.5347
2.306	0.5358
2.307	0.5369
2.314	0.5379
2.319	0.5389
2.321	0.5399
2.326	0.541
2.332	0.542
2.336	0.5431
2.341	0.5441
2.345	0.5451
2.349	0.5462
2.354	0.5473
2.359	0.5483
2.364	0.5493
2.369	0.5504
2.374	0.5516
2.38	0.5527
2.383	0.5537
2.391	0.5548
2.395	0.5559
2.399	0.5569
2.408	0.5579
2.412	0.5589
2.415	0.56
2.42	0.5611
2.428	0.5621
2.432	0.5631
2.436	0.5642
2.439	0.5652
2.442	0.5662
2.445	0.5673
2.454	0.5684
2.463	0.5694
2.47	0.5705
2.474	0.5717
2.48	0.5727
2.485	0.5738
2.491	0.5748
2.498	0.5758
2.504	0.5769
2.51	0.578
2.515	0.579
2.52	0.58
2.523	0.5811
2.529	0.5821
2.535	0.5832
2.545	0.5842
2.549	0.5853
2.557	0.5863
2.561	0.5874
2.571	0.5884
2.574	0.5894
2.577	0.5904
2.584	0.5915
2.59	0.5926
2.596	0.5936
2.605	0.5947
2.612	0.5958
2.62	0.5968
2.623	0.5979
2.631	0.599
2.634	0.6
2.639	0.601
2.643	0.602
2.648	0.6031
2.653	0.6042
2.661	0.6052
2.671	0.6064
2.674	0.6074
2.679	0.6084
2.685	0.6095
2.688	0.6106
2.697	0.6116
2.701	0.6126
2.708	0.6136
2.711	0.6147
2.716	0.6157
2.722	0.6167
2.728	0.6178
2.734	0.6188
2.743	0.6198
2.75	0.6208
2.756	0.6219
2.762	0.623
2.765	0.6241
2.77	0.6251
2.779	0.6261
2.785	0.6271
2.793	0.6282
2.8	0.6293
2.804	0.6303
2.814	0.6313
2.819	0.6324
2.827	0.6334
2.833	0.6344
2.841	0.6354
2.848	0.6365
2.856	0.6375
2.862	0.6386
2.87	0.6397
2.874	0.6408
2.879	0.6418
2.885	0.6429
2.894	0.644
2.899	0.645
2.906	0.646
2.917	0.647
2.923	0.6481
2.933	0.6491
2.942	0.6501
2.949	0.6512
2.955	0.6522
2.961	0.6532
2.969	0.6543
2.979	0.6553
2.988	0.6564
2.995	0.6574
3.002	0.6585
3.008	0.6595
3.016	0.6605
3.025	0.6616
3.036	0.6627
3.042	0.6637
3.054	0.6647
3.066	0.6658
3.071	0.6668
3.076	0.6678
3.082	0.6688
3.087	0.6699
3.094	0.6709
3.102	0.6719
3.11	0.673
3.117	0.6741
3.125	0.6751
3.131	0.6761
3.136	0.6772
3.144	0.6782
3.154	0.6793
3.159	0.6804
3.165	0.6814
3.174	0.6824
3.177	0.6835
3.192	0.6845
3.198	0.6855
3.204	0.6865
3.211	0.6876
3.217	0.6887
3.221	0.6897
3.231	0.6907
3.238	0.6917
3.245	0.6928
3.257	0.6939
3.266	0.695
3.27	0.6961
3.274	0.6971
3.283	0.6982
3.293	0.6993
3.303	0.7003
3.308	0.7014
3.317	0.7024
3.329	0.7034
3.341	0.7044
3.345	0.7055
3.351	0.7066
3.356	0.7077
3.366	0.7087
3.373	0.7097
3.381	0.7108
3.386	0.7118
3.391	0.7128
3.394	0.7138
3.41	0.7149
3.415	0.7159
3.426	0.7169
3.435	0.718
3.442	0.719
3.45	0.72
3.454	0.721
3.461	0.7221
3.47	0.7232
3.474	0.7243
3.485	0.7253
3.499	0.7263
3.506	0.7274
3.513	0.7284
3.523	0.7295
3.532	0.7305
3.541	0.7316
3.547	0.7326
3.552	0.7337
3.561	0.7348
3.569	0.7358
3.582	0.7368
3.585	0.7379
3.599	0.7389
3.605	0.7399
3.61	0.7409
3.616	0.742
3.629	0.743
3.635	0.744
3.643	0.745
3.652	0.7461
3.657	0.7472
3.664	0.7482
3.672	0.7493
3.678	0.7503
3.683	0.7514
3.69	0.7525
3.696	0.7536
3.707	0.7546
3.715	0.7557
3.726	0.7568
3.732	0.7578
3.739	0.7588
3.75	0.7599
3.756	0.761
3.766	0.762
3.773	0.7631
3.779	0.7642
3.79	0.7652
3.797	0.7665
3.806	0.7675
3.815	0.7685
3.826	0.7696
3.833	0.7707
3.838	0.7717
3.844	0.7729
3.849	0.7739
3.855	0.7749
3.868	0.776
3.878	0.777
3.889	0.7781
3.902	0.7791
3.907	0.7801
3.915	0.7812
3.92	0.7823
3.927	0.7833
3.934	0.7844
3.944	0.7854
3.953	0.7865
3.962	0.7876
3.968	0.7887
3.976	0.7898
3.984	0.7908
3.988	0.7918
3.996	0.7928
4.007	0.7939
4.015	0.7949
4.024	0.7959
4.032	0.7969
4.039	0.798
4.045	0.7991
4.056	0.8001
4.065	0.8011
4.073	0.8022
4.082	0.8032
4.096	0.8042
4.108	0.8052
4.118	0.8063
4.125	0.8074
4.131	0.8084
4.141	0.8094
4.147	0.8105
4.156	0.8115
4.164	0.8126
4.167	0.8136
4.175	0.8146
4.183	0.8157
4.192	0.8168
4.205	0.8179
4.22	0.819
4.23	0.82
4.236	0.821
4.24	0.8221
4.252	0.8231
4.262	0.8241
4.272	0.826
4.291	0.8279
4.304	0.829
4.309	0.8309
4.319	0.8319
4.327	0.8334
4.341	0.8345
4.358	0.8355
4.364	0.8365
4.373	0.8375
4.377	0.8386
4.379	0.8397
4.38	0.8407
4.382	0.8418
4.383	0.843
4.384	0.844
4.385	0.8451
4.386	0.8462
4.388	0.8473
4.39	0.8486
4.392	0.8497
4.393	0.8507
4.396	0.8519
4.411	0.8529
4.418	0.854
4.426	0.8551
4.432	0.8562
4.438	0.8572
4.442	0.8583
4.452	0.8593
4.475	0.8604
4.489	0.8615
4.499	0.8625
4.51	0.8635
4.52	0.8646
4.528	0.8656
4.545	0.8667
4.555	0.8677
4.565	0.8687
4.575	0.8698
4.593	0.8713
4.602	0.8724
4.618	0.8734
4.638	0.8745
4.649	0.8755
4.661	0.8765
4.687	0.8776
4.702	0.8787
4.714	0.8797
4.728	0.8807
4.745	0.8817
4.768	0.8828
4.784	0.8838
4.804	0.8848
4.826	0.8858
4.837	0.8869
4.847	0.8879
4.859	0.889
4.871	0.89
4.886	0.8911
4.896	0.8922
4.923	0.8933
4.939	0.8943
4.958	0.8954
4.973	0.8965
4.999	0.8975
5.009	0.8985
5.033	0.8996
5.053	0.9007
5.069	0.9018
5.096	0.9028
5.108	0.9038
5.127	0.9049
5.142	0.9059
5.15	0.9069
5.17	0.9079
5.193	0.909
5.209	0.9101
5.217	0.9111
5.236	0.9122
5.265	0.9133
5.282	0.9143
5.307	0.9154
5.326	0.9165
5.349	0.9176
5.383	0.9187
5.407	0.9197
5.436	0.9208
5.448	0.9218
5.468	0.9228
5.497	0.9239
5.512	0.925
5.548	0.926
5.577	0.9271
5.604	0.9282
5.626	0.9292
5.647	0.9303
5.688	0.9313
5.706	0.9324
5.717	0.9334
5.745	0.9344
5.763	0.9355
5.787	0.9366
5.822	0.9377
5.847	0.9388
5.862	0.9398
5.893	0.9409
5.902	0.9419
5.939	0.943
5.974	0.9441
6.008	0.9451
6.041	0.9462
6.06	0.9473
6.09	0.9483
6.129	0.9493
6.156	0.9504
6.184	0.9515
6.236	0.9525
6.262	0.9535
6.288	0.9546
6.311	0.9556
6.34	0.9567
6.355	0.9577
6.41	0.9588
6.463	0.9599
6.487	0.9609
6.536	0.962
6.55	0.963
6.57	0.9641
6.64	0.9651
6.662	0.9662
6.711	0.9672
6.808	0.9683
6.844	0.9693
6.877	0.9703
6.929	0.9714
7.001	0.9725
7.066	0.9736
7.099	0.9746
7.142	0.9756
7.16	0.9767
7.223	0.9778
7.264	0.9789
7.363	0.9799
7.465	0.9809
7.576	0.9819
7.614	0.983
7.659	0.984
7.771	0.985
7.809	0.9861
7.915	0.9871
8.012	0.9881
8.115	0.9891
8.278	0.9902
8.34	0.9912
8.454	0.9922
8.694	0.9932
8.789	0.9943
9	0.9953
9.247	0.9963
9.446	0.9974
9.691	0.9984
10.89	0.9994
13.34	1


==> figurestikz/data/ecdf_concurrentsame/txbrateDownlinkMbps-3.tsv <==
0	0
0.001824	0.001073
0.01882	0.002147
0.04653	0.00322
0.04851	0.005061
0.0487	0.006134
0.04886	0.007207
0.04906	0.008281
0.04915	0.009814
0.04925	0.01089
0.04941	0.01196
0.04954	0.01334
0.04963	0.01488
0.04986	0.01595
0.05005	0.01702
0.05021	0.0181
0.0505	0.01917
0.05101	0.02024
0.05117	0.02147
0.05194	0.02285
0.05338	0.02392
0.05946	0.025
0.07245	0.02607
0.08544	0.02714
0.09763	0.02822
0.09837	0.02929
0.1006	0.03036
0.1033	0.03144
0.1151	0.03251
0.1255	0.03358
0.1403	0.03466
0.1455	0.03573
0.1468	0.0368
0.1477	0.03788
0.1491	0.03895
0.151	0.04002
0.1593	0.0411
0.1684	0.04217
0.1856	0.04324
0.1946	0.04432
0.1963	0.04539
0.1973	0.04647
0.1987	0.04754
0.2014	0.04861
0.2083	0.04969
0.2169	0.05076
0.2294	0.05183
0.2396	0.05291
0.2426	0.05398
0.2441	0.05505
0.2452	0.05613
0.2466	0.0572
0.2491	0.05827
0.253	0.05935
0.2595	0.06042
0.2683	0.06149
0.2739	0.06257
0.2818	0.06364
0.2927	0.06471
0.2946	0.06579
0.2964	0.06686
0.2974	0.06793
0.2995	0.06901
0.3062	0.07008
0.3154	0.07115
0.324	0.07223
0.3314	0.0733
0.3365	0.07438
0.3398	0.07545
0.3417	0.07652
0.3426	0.0776
0.3442	0.07867
0.3466	0.07974
0.3503	0.08082
0.359	0.08189
0.3677	0.08296
0.3734	0.08404
0.3774	0.08511
0.3868	0.08618
0.3892	0.08726
0.3913	0.08833
0.393	0.0894
0.3956	0.09048
0.3988	0.09155
0.4017	0.09262
0.4097	0.0937
0.4138	0.09477
0.4199	0.09584
0.4221	0.09692
0.4245	0.09799
0.4295	0.09906
0.4366	0.1001
0.4388	0.1012
0.4401	0.1023
0.4414	0.1034
0.4429	0.1044
0.4452	0.1055
0.4508	0.1066
0.4543	0.1077
0.4587	0.1087
0.4633	0.1098
0.4694	0.1109
0.4734	0.1119
0.4801	0.113
0.483	0.1141
0.485	0.1153
0.486	0.1164
0.4875	0.1175
0.4893	0.1185
0.4919	0.1198
0.4938	0.1208
0.4957	0.1219
0.5001	0.123
0.505	0.1241
0.5091	0.1251
0.5138	0.1262
0.5194	0.1273
0.5221	0.1284
0.5272	0.1294
0.5345	0.1305
0.536	0.1316
0.5399	0.1326
0.5413	0.1337
0.5436	0.1348
0.5479	0.1359
0.5517	0.1369
0.5553	0.138
0.5592	0.1391
0.5613	0.1402
0.5684	0.1412
0.5736	0.1423
0.5779	0.1434
0.5816	0.1445
0.5824	0.1455
0.5833	0.1466
0.5841	0.1477
0.5868	0.1489
0.5881	0.15
0.59	0.1511
0.5934	0.1521
0.5986	0.1532
0.6052	0.1543
0.6076	0.1555
0.6108	0.1566
0.6167	0.1576
0.6182	0.1587
0.6218	0.1598
0.6254	0.1609
0.6298	0.1619
0.6316	0.163
0.633	0.1641
0.6348	0.1652
0.6367	0.1662
0.6376	0.1673
0.6398	0.1684
0.6422	0.1695
0.6442	0.1705
0.6484	0.1716
0.6524	0.1727
0.6577	0.1737
0.6641	0.1748
0.6682	0.1759
0.671	0.177
0.6745	0.178
0.6781	0.1791
0.6805	0.1802
0.683	0.1813
0.6855	0.1823
0.6891	0.1834
0.6923	0.1845
0.6962	0.1856
0.6987	0.1866
0.7019	0.1877
0.7069	0.1888
0.7088	0.1898
0.7102	0.1909
0.7111	0.192
0.7132	0.1931
0.7163	0.1941
0.7218	0.1952
0.7251	0.1963
0.7288	0.1974
0.7304	0.1984
0.7322	0.1995
0.7358	0.2006
0.7407	0.2017
0.7444	0.2027
0.7481	0.2038
0.7544	0.2049
0.7586	0.206
0.7627	0.207
0.7722	0.2081
0.7761	0.2092
0.7791	0.2102
0.7811	0.2113
0.7832	0.2124
0.786	0.2135
0.7876	0.2145
0.7928	0.2156
0.7968	0.2167
0.8001	0.2178
0.8022	0.2188
0.8065	0.2199
0.8127	0.221
0.8163	0.2221
0.8196	0.2231
0.8221	0.2242
0.8269	0.2253
0.8278	0.2263
0.8304	0.2274
0.8326	0.2285
0.8344	0.2296
0.8373	0.2306
0.8408	0.2317
0.8431	0.2328
0.8457	0.2339
0.8487	0.2349
0.8554	0.236
0.8585	0.2371
0.8645	0.2382
0.8697	0.2392
0.8745	0.2403
0.8771	0.2414
0.8815	0.2424
0.8838	0.2435
0.8879	0.2446
0.8924	0.2457
0.8962	0.2467
0.8984	0.2478
0.9048	0.2489
0.9078	0.25
0.9123	0.251
0.9212	0.2521
0.9235	0.2532
0.9259	0.2543
0.9296	0.2553
0.9319	0.2564
0.9351	0.2576
0.94	0.2587
0.9476	0.2598
0.9533	0.2608
0.9626	0.2619
0.9661	0.263
0.9703	0.2641
0.9713	0.2651
0.9749	0.2662
0.9772	0.2673
0.9793	0.2684
0.9823	0.2694
0.9882	0.2705
0.9921	0.2716
0.994	0.2727
0.9973	0.2737
1.004	0.2748
1.01	0.2759
1.014	0.277
1.02	0.278
1.026	0.2791
1.028	0.2802
1.032	0.2812
1.039	0.2823
1.045	0.2834
1.054	0.2845
1.056	0.2855
1.059	0.2866
1.064	0.2877
1.068	0.2888
1.07	0.2898
1.073	0.2909
1.075	0.292
1.078	0.2931
1.081	0.2941
1.086	0.2954
1.091	0.2964
1.095	0.2975
1.096	0.2986
1.099	0.2996
1.103	0.3007
1.11	0.3018
1.116	0.3029
1.119	0.3039
1.121	0.305
1.123	0.3061
1.125	0.3072
1.129	0.3082
1.137	0.3093
1.149	0.3104
1.155	0.3115
1.159	0.3125
1.164	0.3136
1.166	0.3147
1.169	0.3159
1.173	0.317
1.177	0.318
1.184	0.3191
1.195	0.3202
1.201	0.3213
1.208	0.3223
1.212	0.3234
1.216	0.3245
1.218	0.3256
1.22	0.3266
1.224	0.3277
1.227	0.3288
1.232	0.3299
1.237	0.3309
1.243	0.332
1.248	0.3331
1.253	0.3342
1.259	0.3352
1.263	0.3363
1.265	0.3374
1.268	0.3384
1.271	0.3395
1.275	0.3406
1.281	0.3417
1.289	0.3427
1.299	0.3438
1.303	0.3449
1.307	0.346
1.311	0.347
1.315	0.3481
1.316	0.3492
1.318	0.3503
1.321	0.3513
1.324	0.3524
1.329	0.3535
1.335	0.3545
1.339	0.3556
1.344	0.3567
1.349	0.3578
1.353	0.3588
1.357	0.3599
1.362	0.361
1.365	0.3621
1.367	0.3631
1.371	0.3642
1.373	0.3653
1.38	0.3664
1.386	0.3674
1.389	0.3685
1.392	0.3696
1.397	0.3706
1.401	0.3717
1.407	0.3728
1.41	0.3739
1.411	0.3749
1.413	0.376
1.415	0.3771
1.419	0.3782
1.421	0.3792
1.425	0.3803
1.429	0.3814
1.436	0.3825
1.44	0.3835
1.445	0.3846
1.451	0.3857
1.455	0.3868
1.459	0.3878
1.461	0.3889
1.464	0.39
1.465	0.391
1.468	0.3921
1.472	0.3932
1.48	0.3943
1.483	0.3953
1.484	0.3964
1.488	0.3975
1.49	0.3986
1.5	0.3998
1.504	0.4009
1.509	0.4019
1.51	0.403
1.514	0.4041
1.518	0.4052
1.523	0.4062
1.531	0.4073
1.539	0.4084
1.543	0.4096
1.546	0.4107
1.549	0.4117
1.554	0.4128
1.556	0.4139
1.557	0.415
1.559	0.416
1.56	0.4171
1.562	0.4182
1.564	0.4193
1.569	0.4203
1.573	0.4214
1.576	0.4225
1.584	0.4236
1.587	0.4246
1.593	0.4257
1.597	0.4268
1.605	0.4278
1.607	0.4289
1.611	0.4301
1.614	0.4312
1.616	0.4323
1.622	0.4334
1.625	0.4344
1.63	0.4355
1.633	0.4366
1.637	0.4377
1.64	0.4387
1.645	0.4398
1.651	0.4409
1.652	0.442
1.657	0.443
1.659	0.4441
1.66	0.4452
1.665	0.4463
1.667	0.4473
1.671	0.4484
1.677	0.4495
1.681	0.4505
1.684	0.4516
1.691	0.4527
1.695	0.4538
1.701	0.4548
1.705	0.4559
1.707	0.457
1.712	0.4581
1.716	0.4593
1.72	0.4604
1.724	0.4614
1.728	0.4625
1.732	0.4636
1.739	0.4647
1.744	0.4657
1.747	0.4668
1.752	0.4679
1.754	0.4689
1.759	0.47
1.762	0.4711
1.766	0.4722
1.77	0.4732
1.777	0.4743
1.779	0.4754
1.783	0.4765
1.788	0.4775
1.794	0.4786
1.798	0.4797
1.801	0.4808
1.803	0.482
1.807	0.4831
1.811	0.4841
1.814	0.4852
1.817	0.4863
1.819	0.4873
1.824	0.4884
1.827	0.4895
1.83	0.4906
1.835	0.4916
1.842	0.4927
1.845	0.4938
1.846	0.4949
1.848	0.4959
1.851	0.497
1.851	0.4981
1.855	0.4992
1.857	0.5002
1.865	0.5013
1.87	0.5024
1.877	0.5035
1.883	0.5045
1.888	0.5056
1.893	0.5067
1.896	0.5077
1.901	0.5088
1.902	0.5099
1.908	0.511
1.915	0.512
1.92	0.5131
1.926	0.5142
1.93	0.5153
1.935	0.5163
1.94	0.5174
1.945	0.5185
1.949	0.5196
1.951	0.5206
1.957	0.5217
1.959	0.5228
1.962	0.5238
1.965	0.5249
1.967	0.526
1.97	0.5271
1.973	0.5281
1.978	0.5292
1.987	0.5303
1.991	0.5314
1.994	0.5324
1.998	0.5335
2.002	0.5346
2.007	0.5357
2.009	0.5367
2.012	0.5378
2.018	0.5389
2.021	0.5399
2.026	0.541
2.033	0.5421
2.037	0.5432
2.041	0.5442
2.045	0.5453
2.048	0.5464
2.05	0.5475
2.055	0.5485
2.059	0.5496
2.063	0.5507
2.067	0.5518
2.071	0.5528
2.074	0.5539
2.083	0.555
2.085	0.556
2.089	0.5571
2.091	0.5582
2.096	0.5593
2.099	0.5603
2.106	0.5614
2.112	0.5625
2.117	0.5636
2.121	0.5646
2.123	0.5657
2.129	0.5668
2.134	0.5682
2.136	0.5692
2.141	0.5703
2.143	0.5714
2.146	0.5726
2.149	0.5737
2.152	0.5748
2.155	0.5758
2.161	0.5769
2.163	0.578
2.166	0.5791
2.17	0.5801
2.172	0.5812
2.174	0.5823
2.177	0.5833
2.181	0.5844
2.183	0.5855
2.188	0.5866
2.191	0.5876
2.192	0.5887
2.195	0.5898
2.203	0.5909
2.208	0.5919
2.218	0.593
2.224	0.5941
2.227	0.5952
2.231	0.5962
2.233	0.5973
2.237	0.5984
2.238	0.5996
2.243	0.6007
2.247	0.6017
2.249	0.6028
2.251	0.6039
2.259	0.605
2.262	0.606
2.266	0.6071
2.269	0.6082
2.274	0.6093
2.281	0.6103
2.285	0.6114
2.287	0.6125
2.291	0.6136
2.295	0.6146
2.299	0.6157
2.308	0.6168
2.311	0.6179
2.315	0.6189
2.318	0.62
2.323	0.6211
2.327	0.6221
2.33	0.6232
2.332	0.6243
2.336	0.6254
2.337	0.6264
2.342	0.6275
2.352	0.6286
2.356	0.6297
2.361	0.6307
2.366	0.6318
2.367	0.6329
2.373	0.634
2.378	0.635
2.383	0.6361
2.387	0.6372
2.391	0.6382
2.394	0.6393
2.397	0.6404
2.402	0.6415
2.405	0.6425
2.411	0.6436
2.417	0.6447
2.42	0.6458
2.426	0.6468
2.429	0.6479
2.433	0.649
2.438	0.6501
2.442	0.6511
2.445	0.6522
2.448	0.6533
2.453	0.6543
2.457	0.6554
2.462	0.6565
2.465	0.6576
2.47	0.6586
2.474	0.6597
2.48	0.6608
2.485	0.6619
2.49	0.6629
2.494	0.664
2.499	0.6651
2.502	0.6662
2.505	0.6672
2.51	0.6683
2.515	0.6694
2.52	0.6704
2.525	0.6715
2.528	0.6726
2.533	0.6737
2.536	0.6747
2.539	0.6758
2.545	0.6769
2.549	0.678
2.555	0.679
2.561	0.6801
2.571	0.6812
2.572	0.6824
2.576	0.6835
2.579	0.6846
2.582	0.6856
2.585	0.6867
2.591	0.6878
2.597	0.6889
2.603	0.6899
2.609	0.691
2.616	0.6921
2.623	0.6931
2.627	0.6942
2.63	0.6953
2.633	0.6964
2.639	0.6974
2.643	0.6985
2.646	0.6996
2.652	0.7007
2.654	0.7017
2.658	0.7028
2.663	0.7039
2.669	0.705
2.677	0.706
2.68	0.7071
2.686	0.7082
2.692	0.7092
2.698	0.7103
2.708	0.7114
2.713	0.7125
2.718	0.7135
2.723	0.7146
2.729	0.7157
2.737	0.7168
2.739	0.7178
2.746	0.7189
2.755	0.72
2.761	0.7211
2.766	0.7221
2.768	0.7234
2.773	0.7244
2.783	0.7255
2.787	0.7266
2.791	0.7276
2.796	0.7287
2.799	0.7299
2.811	0.731
2.816	0.7321
2.821	0.7332
2.827	0.7342
2.832	0.7353
2.839	0.7364
2.848	0.7375
2.853	0.7385
2.862	0.7396
2.865	0.7407
2.869	0.7418
2.874	0.7428
2.88	0.7439
2.883	0.745
2.888	0.7461
2.897	0.7471
2.903	0.7482
2.914	0.7493
2.919	0.7503
2.925	0.7514
2.929	0.7525
2.934	0.7536
2.942	0.7546
2.949	0.7557
2.956	0.7568
2.964	0.7579
2.967	0.7589
2.972	0.76
2.978	0.7611
2.982	0.7622
2.993	0.7632
3.003	0.7643
3.007	0.7654
3.01	0.7664
3.014	0.7675
3.018	0.7686
3.026	0.7697
3.03	0.7707
3.035	0.7718
3.038	0.7729
3.041	0.774
3.05	0.775
3.054	0.7761
3.06	0.7772
3.064	0.7783
3.068	0.7793
3.072	0.7806
3.084	0.7816
3.091	0.7827
3.096	0.7838
3.102	0.7848
3.109	0.7859
3.116	0.787
3.124	0.7881
3.138	0.7891
3.145	0.7902
3.149	0.7913
3.157	0.7924
3.164	0.7934
3.171	0.7945
3.182	0.7956
3.192	0.7967
3.198	0.7977
3.203	0.7988
3.206	0.7999
3.215	0.801
3.218	0.802
3.219	0.8031
3.236	0.8042
3.241	0.8052
3.245	0.8063
3.255	0.8074
3.262	0.8085
3.269	0.8095
3.281	0.8106
3.291	0.8117
3.298	0.8128
3.304	0.8138
3.309	0.8149
3.314	0.816
3.33	0.8171
3.337	0.8181
3.348	0.8192
3.354	0.8203
3.357	0.8213
3.366	0.8224
3.372	0.8235
3.38	0.8246
3.385	0.8256
3.394	0.8267
3.407	0.8278
3.411	0.8289
3.418	0.8299
3.429	0.831
3.437	0.8321
3.442	0.8332
3.448	0.8342
3.455	0.8353
3.463	0.8364
3.48	0.8374
3.485	0.8385
3.494	0.8396
3.498	0.8407
3.51	0.8419
3.521	0.843
3.524	0.844
3.538	0.8451
3.543	0.8462
3.553	0.8473
3.564	0.8483
3.574	0.8494
3.584	0.8505
3.593	0.8516
3.598	0.8526
3.606	0.8537
3.614	0.8548
3.624	0.8559
3.626	0.8569
3.638	0.858
3.644	0.8591
3.653	0.8601
3.664	0.8612
3.674	0.8623
3.682	0.8634
3.698	0.8644
3.711	0.8655
3.731	0.8666
3.743	0.8677
3.753	0.8687
3.767	0.8698
3.771	0.8709
3.777	0.872
3.785	0.873
3.793	0.8741
3.801	0.8752
3.812	0.8762
3.818	0.8773
3.824	0.8784
3.836	0.8795
3.844	0.8805
3.855	0.8816
3.861	0.8827
3.869	0.8838
3.878	0.8848
3.886	0.8859
3.896	0.887
3.912	0.8881
3.917	0.8891
3.929	0.8902
3.941	0.8913
3.948	0.8923
3.955	0.8934
3.966	0.8945
3.979	0.8956
3.991	0.8966
3.996	0.8977
4.006	0.8988
4.013	0.8999
4.03	0.9009
4.037	0.902
4.046	0.9031
4.05	0.9042
4.059	0.9052
4.079	0.9063
4.09	0.9074
4.096	0.9084
4.105	0.9095
4.11	0.9106
4.119	0.9117
4.13	0.9127
4.142	0.9138
4.149	0.9149
4.162	0.916
4.171	0.917
4.181	0.9181
4.192	0.9192
4.205	0.9203
4.221	0.9213
4.233	0.9224
4.245	0.9235
4.257	0.9246
4.268	0.9256
4.272	0.9267
4.286	0.9278
4.297	0.9288
4.309	0.9299
4.319	0.931
4.328	0.9321
4.351	0.9331
4.363	0.9342
4.373	0.9353
4.384	0.9364
4.386	0.9374
4.395	0.9385
4.429	0.9396
4.436	0.9407
4.448	0.9417
4.462	0.9428
4.486	0.9439
4.517	0.9449
4.527	0.946
4.544	0.9471
4.549	0.9482
4.559	0.9492
4.58	0.9503
4.604	0.9514
4.635	0.9525
4.654	0.9535
4.68	0.9546
4.692	0.9557
4.708	0.9568
4.737	0.9578
4.76	0.9589
4.789	0.96
4.83	0.961
4.848	0.9621
4.884	0.9632
4.927	0.9643
4.947	0.9653
4.975	0.9664
4.992	0.9675
5.02	0.9686
5.056	0.9696
5.093	0.9707
5.128	0.9718
5.154	0.9729
5.193	0.9739
5.228	0.975
5.253	0.9761
5.31	0.9772
5.364	0.9782
5.403	0.9793
5.443	0.9804
5.516	0.9814
5.547	0.9825
5.586	0.9836
5.634	0.9847
5.665	0.9857
5.716	0.9868
5.755	0.9879
5.828	0.989
5.866	0.99
5.97	0.9911
6.116	0.9922
6.204	0.9933
6.282	0.9943
6.407	0.9954
6.538	0.9965
6.908	0.9975
7.179	0.9986
8.13	0.9997
8.392	1


==> figurestikz/data/ecdf_concurrentsame/txbrateDownlinkMbps-4.tsv <==
0	0
0.001024	0.002089
0.002912	0.003186
0.006112	0.004212
0.009568	0.005238
0.01616	0.0063
0.04851	0.007545
0.04902	0.008902
0.04915	0.01007
0.04944	0.01117
0.04963	0.01227
0.04976	0.01468
0.04992	0.01571
0.05059	0.01699
0.05242	0.01809
0.05869	0.01922
0.0687	0.02032
0.08253	0.02134
0.09693	0.02258
0.09846	0.02368
0.09914	0.02493
0.09949	0.02606
0.1006	0.02709
0.1037	0.02811
0.1085	0.02913
0.1223	0.03023
0.1362	0.03133
0.1429	0.03246
0.1465	0.03352
0.1471	0.03459
0.1478	0.03587
0.1486	0.03693
0.1489	0.0381
0.1502	0.03916
0.1531	0.04019
0.1607	0.04125
0.1736	0.04231
0.1802	0.04337
0.1951	0.04443
0.1978	0.04564
0.1983	0.04674
0.1987	0.04812
0.1987	0.04958
0.1994	0.05072
0.2023	0.05178
0.2114	0.05306
0.219	0.05416
0.2234	0.05522
0.2289	0.05628
0.2368	0.05734
0.2436	0.0584
0.2458	0.05946
0.2474	0.06056
0.2484	0.06187
0.2517	0.06301
0.259	0.06403
0.2644	0.06506
0.2718	0.06615
0.2769	0.06721
0.2825	0.06827
0.2889	0.06941
0.2929	0.07043
0.2952	0.07168
0.2975	0.0727
0.2984	0.0738
0.3014	0.07493
0.3028	0.07596
0.3044	0.07705
0.3057	0.07811
0.307	0.07986
0.3083	0.08089
0.3112	0.08202
0.3211	0.08308
0.3229	0.08421
0.3296	0.08524
0.3375	0.08626
0.3414	0.08729
0.3436	0.08842
0.3454	0.08945
0.3471	0.09058
0.349	0.09171
0.3524	0.09281
0.3575	0.09387
0.3616	0.0949
0.3671	0.09596
0.3729	0.09698
0.3788	0.09819
0.3844	0.09925
0.3906	0.1003
0.3914	0.1014
0.3937	0.1025
0.3963	0.1036
0.397	0.1046
0.4037	0.1056
0.4082	0.1067
0.4119	0.1078
0.4215	0.1089
0.4261	0.11
0.4319	0.111
0.4377	0.112
0.4396	0.1131
0.4408	0.1141
0.4439	0.1152
0.4463	0.1163
0.4487	0.1173
0.4518	0.1185
0.4567	0.1195
0.4604	0.1206
0.4652	0.1217
0.4715	0.1228
0.48	0.1238
0.4859	0.1249
0.4885	0.1259
0.4921	0.1269
0.4954	0.128
0.499	0.129
0.5036	0.1301
0.5088	0.1311
0.516	0.1321
0.5217	0.1332
0.5281	0.1342
0.5326	0.1352
0.5349	0.1363
0.5385	0.1373
0.5406	0.1385
0.5434	0.1396
0.5457	0.1407
0.5492	0.1417
0.5519	0.1427
0.5544	0.1438
0.562	0.1449
0.5676	0.146
0.5706	0.147
0.5778	0.1482
0.5823	0.1492
0.5855	0.1502
0.5879	0.1513
0.5896	0.1524
0.5913	0.1535
0.5979	0.1546
0.6037	0.1557
0.6112	0.1567
0.6252	0.1578
0.6315	0.1588
0.6348	0.1598
0.6368	0.1609
0.6398	0.162
0.6447	0.1631
0.648	0.1642
0.6525	0.1652
0.6562	0.1662
0.6607	0.1674
0.6653	0.1684
0.6686	0.1695
0.6718	0.1705
0.6743	0.1717
0.6754	0.1728
0.6789	0.1738
0.681	0.1749
0.6825	0.176
0.684	0.1772
0.6853	0.1783
0.6867	0.1794
0.6876	0.1806
0.6889	0.1816
0.6897	0.1827
0.6904	0.1838
0.6921	0.1849
0.6929	0.1865
0.6943	0.1875
0.6959	0.1886
0.6964	0.1897
0.6986	0.191
0.6994	0.1922
0.703	0.1933
0.706	0.1944
0.7123	0.1955
0.719	0.1965
0.7224	0.1976
0.7235	0.1986
0.7251	0.1997
0.7276	0.2007
0.7293	0.2018
0.7306	0.2028
0.7318	0.2039
0.734	0.205
0.7364	0.206
0.7402	0.2071
0.7452	0.2081
0.748	0.2092
0.7507	0.2103
0.7558	0.2114
0.7579	0.2125
0.7622	0.2136
0.7648	0.2147
0.768	0.2158
0.7735	0.2168
0.7766	0.218
0.7786	0.2191
0.7814	0.2201
0.7828	0.2212
0.7846	0.2224
0.7876	0.2235
0.791	0.2245
0.7944	0.2256
0.7991	0.2266
0.8057	0.2276
0.8117	0.2287
0.8157	0.2297
0.8187	0.2307
0.822	0.2318
0.8279	0.2329
0.83	0.234
0.8316	0.2351
0.8337	0.2363
0.8354	0.2373
0.8385	0.2384
0.8425	0.2394
0.8471	0.2404
0.8524	0.2414
0.8581	0.2425
0.862	0.2436
0.8634	0.2446
0.8668	0.2457
0.8695	0.2468
0.8719	0.2478
0.8747	0.2489
0.877	0.2499
0.8789	0.2509
0.8806	0.2519
0.8835	0.253
0.8852	0.2541
0.8902	0.2551
0.8944	0.2561
0.8994	0.2572
0.9036	0.2582
0.908	0.2592
0.9148	0.2602
0.9191	0.2613
0.9236	0.2625
0.9263	0.2635
0.9282	0.2647
0.9304	0.2657
0.9341	0.2668
0.9403	0.2678
0.9436	0.2688
0.9482	0.2699
0.9512	0.271
0.957	0.272
0.9601	0.2732
0.968	0.2742
0.972	0.2752
0.9757	0.2763
0.9785	0.2774
0.9817	0.2784
0.9851	0.2795
0.989	0.2805
0.9952	0.2816
1.002	0.2826
1.011	0.2837
1.015	0.2847
1.019	0.2857
1.02	0.2868
1.023	0.2879
1.025	0.2891
1.028	0.2901
1.029	0.2912
1.03	0.2922
1.035	0.2932
1.042	0.2942
1.047	0.2953
1.052	0.2964
1.059	0.2975
1.065	0.2985
1.069	0.2996
1.073	0.3007
1.075	0.3017
1.077	0.3028
1.079	0.3038
1.083	0.3049
1.087	0.3059
1.092	0.307
1.095	0.308
1.097	0.3091
1.102	0.3102
1.108	0.3112
1.112	0.3123
1.117	0.3134
1.12	0.3144
1.124	0.3157
1.127	0.3167
1.129	0.3178
1.134	0.3189
1.142	0.3199
1.147	0.321
1.151	0.322
1.158	0.3232
1.16	0.3242
1.165	0.3253
1.167	0.3263
1.169	0.3273
1.17	0.3284
1.172	0.3294
1.176	0.3305
1.18	0.3316
1.185	0.3328
1.19	0.3338
1.193	0.3348
1.199	0.3359
1.207	0.337
1.212	0.3381
1.214	0.3391
1.219	0.3402
1.22	0.3412
1.222	0.3423
1.224	0.3434
1.227	0.3444
1.232	0.3455
1.235	0.3466
1.243	0.3477
1.246	0.3488
1.25	0.3498
1.257	0.3509
1.263	0.352
1.266	0.353
1.268	0.3541
1.27	0.3551
1.274	0.3561
1.277	0.3573
1.282	0.3583
1.287	0.3595
1.291	0.3606
1.294	0.3618
1.298	0.3628
1.302	0.3638
1.307	0.3649
1.31	0.3659
1.313	0.367
1.317	0.3681
1.32	0.3692
1.325	0.3702
1.328	0.3714
1.334	0.3725
1.336	0.3736
1.34	0.3746
1.344	0.3756
1.348	0.3767
1.35	0.3778
1.355	0.3788
1.36	0.38
1.362	0.381
1.364	0.3821
1.367	0.3832
1.369	0.3845
1.372	0.3857
1.373	0.3868
1.378	0.3879
1.38	0.389
1.384	0.3901
1.387	0.3911
1.391	0.3922
1.394	0.3934
1.396	0.3945
1.399	0.3955
1.402	0.3966
1.404	0.3976
1.406	0.3988
1.41	0.3999
1.412	0.401
1.414	0.402
1.416	0.403
1.418	0.4041
1.419	0.4052
1.421	0.4062
1.423	0.4074
1.425	0.4084
1.425	0.4095
1.426	0.4106
1.427	0.4117
1.429	0.4127
1.431	0.414
1.433	0.415
1.435	0.4161
1.436	0.4171
1.437	0.4182
1.438	0.4202
1.439	0.4213
1.442	0.4223
1.444	0.4238
1.445	0.4249
1.446	0.4259
1.449	0.4269
1.451	0.428
1.452	0.4291
1.454	0.4301
1.456	0.4311
1.458	0.4322
1.461	0.4333
1.463	0.4345
1.465	0.4356
1.467	0.4367
1.469	0.4377
1.471	0.4387
1.473	0.4398
1.475	0.4409
1.477	0.4419
1.479	0.443
1.481	0.4441
1.483	0.4452
1.487	0.4464
1.488	0.4476
1.491	0.4487
1.493	0.4498
1.496	0.451
1.498	0.4521
1.502	0.4533
1.505	0.4543
1.508	0.4554
1.511	0.4564
1.512	0.4575
1.514	0.4585
1.517	0.4596
1.519	0.4606
1.523	0.4616
1.527	0.4627
1.531	0.4638
1.535	0.4649
1.536	0.4659
1.54	0.4671
1.544	0.4682
1.546	0.4692
1.548	0.4703
1.552	0.4714
1.553	0.4724
1.556	0.4735
1.558	0.4745
1.563	0.4756
1.571	0.4767
1.574	0.4777
1.578	0.4788
1.582	0.4799
1.584	0.481
1.587	0.482
1.589	0.4831
1.592	0.4841
1.596	0.4852
1.601	0.4862
1.605	0.4872
1.607	0.4882
1.611	0.4893
1.614	0.4904
1.617	0.4915
1.622	0.4926
1.624	0.4936
1.63	0.4946
1.635	0.4957
1.637	0.4967
1.64	0.4978
1.645	0.4988
1.65	0.4998
1.651	0.5009
1.656	0.502
1.659	0.5031
1.664	0.5042
1.667	0.5052
1.671	0.5064
1.673	0.5074
1.678	0.5084
1.681	0.5094
1.684	0.5105
1.687	0.5116
1.69	0.5126
1.693	0.5138
1.697	0.5148
1.702	0.5158
1.704	0.5169
1.709	0.5179
1.711	0.519
1.713	0.52
1.718	0.5211
1.722	0.5222
1.727	0.5232
1.731	0.5242
1.734	0.5253
1.737	0.5263
1.742	0.5273
1.745	0.5284
1.748	0.5294
1.752	0.5305
1.754	0.5316
1.758	0.5327
1.761	0.5337
1.764	0.5347
1.767	0.5357
1.771	0.5368
1.774	0.5379
1.776	0.5389
1.782	0.5399
1.785	0.541
1.788	0.542
1.792	0.5431
1.798	0.5442
1.8	0.5453
1.804	0.5464
1.807	0.5474
1.81	0.5485
1.813	0.5496
1.816	0.5507
1.822	0.5518
1.824	0.5529
1.828	0.554
1.833	0.5551
1.837	0.5563
1.84	0.5573
1.844	0.5584
1.847	0.5594
1.851	0.5604
1.853	0.5614
1.856	0.5625
1.86	0.5636
1.863	0.5647
1.866	0.5658
1.87	0.5668
1.872	0.5678
1.878	0.5689
1.881	0.5699
1.887	0.571
1.89	0.5721
1.895	0.5732
1.897	0.5742
1.9	0.5753
1.905	0.5764
1.908	0.5774
1.913	0.5784
1.917	0.5794
1.921	0.5805
1.923	0.5815
1.927	0.5826
1.931	0.5838
1.935	0.5848
1.937	0.5858
1.941	0.5869
1.945	0.588
1.946	0.5891
1.949	0.5902
1.951	0.5913
1.954	0.5924
1.955	0.5935
1.959	0.5946
1.961	0.5956
1.967	0.5967
1.97	0.5977
1.974	0.5988
1.976	0.5999
1.982	0.6009
1.984	0.602
1.988	0.603
1.992	0.6041
1.996	0.6052
1.999	0.6062
2.004	0.6072
2.009	0.6083
2.013	0.6093
2.015	0.6104
2.018	0.6114
2.02	0.6124
2.022	0.6135
2.026	0.6146
2.03	0.6157
2.033	0.6167
2.036	0.6179
2.037	0.6191
2.041	0.6201
2.044	0.6211
2.048	0.6222
2.05	0.6233
2.053	0.6243
2.056	0.6254
2.058	0.6264
2.061	0.6275
2.065	0.6287
2.072	0.6297
2.076	0.6308
2.08	0.6319
2.083	0.633
2.086	0.6341
2.09	0.6352
2.094	0.6362
2.096	0.6372
2.1	0.6383
2.103	0.6393
2.107	0.6403
2.109	0.6414
2.11	0.6425
2.112	0.6437
2.116	0.6448
2.12	0.6459
2.124	0.6471
2.125	0.6482
2.128	0.6493
2.132	0.6505
2.134	0.6528
2.136	0.6539
2.138	0.6549
2.139	0.656
2.143	0.6571
2.143	0.6583
2.145	0.6593
2.147	0.6603
2.15	0.6614
2.152	0.6628
2.155	0.6638
2.159	0.6649
2.163	0.6659
2.165	0.667
2.17	0.668
2.174	0.6691
2.18	0.6701
2.183	0.6712
2.188	0.6722
2.192	0.6733
2.195	0.6743
2.199	0.6754
2.202	0.6765
2.206	0.6776
2.209	0.6786
2.213	0.6796
2.216	0.6808
2.219	0.6818
2.226	0.6829
2.231	0.684
2.233	0.6851
2.236	0.6861
2.24	0.6871
2.242	0.6881
2.244	0.6894
2.247	0.6904
2.251	0.6915
2.255	0.6925
2.258	0.6936
2.26	0.6947
2.264	0.696
2.269	0.6971
2.273	0.6984
2.278	0.6994
2.283	0.7005
2.287	0.7016
2.291	0.7026
2.295	0.7037
2.299	0.7047
2.305	0.7057
2.307	0.7069
2.315	0.7079
2.319	0.709
2.324	0.71
2.329	0.7111
2.335	0.7121
2.338	0.7132
2.34	0.7142
2.344	0.7152
2.348	0.7162
2.351	0.7173
2.355	0.7183
2.361	0.7194
2.366	0.7205
2.37	0.7215
2.373	0.7226
2.376	0.7237
2.38	0.7248
2.391	0.7258
2.396	0.727
2.399	0.728
2.408	0.7292
2.414	0.7302
2.419	0.7313
2.424	0.7324
2.43	0.7334
2.434	0.7344
2.437	0.7355
2.441	0.7366
2.445	0.7377
2.452	0.7387
2.462	0.7398
2.472	0.7408
2.478	0.7419
2.482	0.743
2.49	0.7442
2.497	0.7452
2.501	0.7463
2.508	0.7474
2.513	0.7485
2.515	0.7495
2.521	0.7505
2.529	0.7516
2.532	0.7527
2.54	0.7537
2.546	0.7548
2.551	0.7559
2.558	0.7569
2.564	0.7579
2.572	0.759
2.577	0.76
2.584	0.7611
2.588	0.7621
2.599	0.7632
2.603	0.7642
2.611	0.7652
2.62	0.7663
2.623	0.7673
2.629	0.7684
2.636	0.7694
2.642	0.7705
2.649	0.7715
2.656	0.7726
2.663	0.7736
2.67	0.7747
2.677	0.7757
2.683	0.7768
2.689	0.7778
2.692	0.7788
2.701	0.7799
2.71	0.7809
2.716	0.7819
2.722	0.783
2.728	0.7841
2.737	0.7851
2.748	0.7861
2.756	0.7872
2.764	0.7882
2.773	0.7894
2.783	0.7905
2.788	0.7915
2.8	0.7926
2.803	0.7937
2.81	0.7947
2.819	0.7958
2.829	0.7969
2.839	0.7979
2.847	0.799
2.851	0.8
2.864	0.8011
2.87	0.8021
2.878	0.8032
2.888	0.8043
2.894	0.8053
2.9	0.8064
2.911	0.8075
2.917	0.8086
2.922	0.8096
2.931	0.8106
2.938	0.8117
2.947	0.8127
2.954	0.8138
2.961	0.8148
2.971	0.8159
2.988	0.8169
2.999	0.818
3.008	0.8191
3.018	0.8201
3.03	0.8212
3.04	0.8223
3.054	0.8233
3.068	0.8243
3.075	0.8254
3.084	0.8264
3.094	0.8274
3.11	0.8284
3.122	0.8295
3.131	0.8305
3.143	0.8315
3.158	0.8326
3.168	0.8336
3.178	0.8346
3.195	0.8357
3.204	0.8367
3.217	0.8378
3.226	0.8388
3.238	0.8399
3.252	0.8409
3.268	0.8419
3.275	0.843
3.287	0.8441
3.3	0.8451
3.313	0.8461
3.331	0.8472
3.345	0.8482
3.356	0.8492
3.37	0.8503
3.383	0.8514
3.392	0.8524
3.411	0.8534
3.42	0.8544
3.431	0.8555
3.447	0.8566
3.458	0.8577
3.472	0.8587
3.49	0.8597
3.51	0.8608
3.523	0.8619
3.536	0.8629
3.547	0.8639
3.56	0.865
3.573	0.866
3.588	0.867
3.605	0.8681
3.616	0.8691
3.632	0.8701
3.645	0.8711
3.657	0.8722
3.672	0.8732
3.683	0.8743
3.696	0.8753
3.712	0.8764
3.731	0.8774
3.748	0.8785
3.763	0.8795
3.774	0.8805
3.791	0.8816
3.806	0.8826
3.826	0.8837
3.835	0.8847
3.846	0.8857
3.865	0.8868
3.884	0.8878
3.904	0.8889
3.915	0.8899
3.927	0.8909
3.941	0.8919
3.957	0.893
3.973	0.894
3.986	0.8951
4.003	0.8962
4.017	0.8972
4.035	0.8982
4.047	0.8992
4.068	0.9003
4.082	0.9013
4.108	0.9023
4.125	0.9034
4.141	0.9044
4.156	0.9054
4.167	0.9065
4.181	0.9075
4.205	0.9086
4.226	0.9096
4.239	0.9106
4.257	0.9117
4.272	0.9129
4.295	0.9139
4.309	0.9153
4.327	0.9165
4.358	0.9176
4.372	0.9186
4.379	0.9196
4.382	0.9207
4.384	0.9217
4.386	0.9228
4.389	0.9238
4.392	0.9249
4.399	0.9259
4.42	0.927
4.433	0.928
4.443	0.929
4.476	0.9301
4.499	0.9311
4.52	0.9321
4.545	0.9332
4.565	0.9342
4.593	0.9355
4.617	0.9365
4.647	0.9376
4.687	0.9386
4.71	0.9397
4.745	0.9407
4.784	0.9417
4.826	0.9428
4.847	0.9438
4.869	0.9448
4.896	0.9459
4.937	0.9469
4.97	0.948
5.006	0.949
5.042	0.95
5.089	0.9511
5.124	0.9522
5.149	0.9532
5.187	0.9543
5.217	0.9553
5.253	0.9563
5.291	0.9573
5.34	0.9584
5.391	0.9595
5.441	0.9605
5.471	0.9616
5.521	0.9627
5.597	0.9637
5.632	0.9648
5.694	0.9658
5.723	0.9669
5.766	0.9679
5.828	0.969
5.864	0.97
5.909	0.9711
5.977	0.9721
6.043	0.9732
6.091	0.9742
6.157	0.9753
6.237	0.9763
6.289	0.9774
6.342	0.9784
6.413	0.9795
6.494	0.9805
6.55	0.9816
6.646	0.9826
6.734	0.9837
6.847	0.9847
6.93	0.9858
7.072	0.9869
7.148	0.9879
7.225	0.989
7.378	0.99
7.579	0.991
7.679	0.9921
7.833	0.9931
8.04	0.9941
8.278	0.9952
8.482	0.9962
8.79	0.9972
9.267	0.9982
9.905	0.9993
13.34	1


==> figurestikz/data/ecdf_profiles/dlbufferbytes-3.tsv <==
0	0
40	0.2348
63	0.236
98	0.2374
115	0.2386
171	0.2398
280	0.2409
309	0.2421
352	0.2433
414	0.2445
535	0.2456
658	0.2468
686	0.248
713	0.2491
751	0.2503
777	0.2515
799	0.2526
881	0.2538
897	0.255
953	0.2561
1005	0.2573
1063	0.2585
1129	0.2599
1161	0.2611
1273	0.2623
1316	0.2634
1317	0.2652
1409	0.2664
1480	0.2675
1505	0.2687
1577	0.2702
1649	0.2713
1793	0.2728
1881	0.2742
1993	0.2754
2025	0.2766
2063	0.2777
2119	0.2792
2145	0.2807
2221	0.2818
2277	0.283
2341	0.2842
2365	0.2853
2513	0.2871
2537	0.2883
2610	0.2894
2633	0.2909
2705	0.2921
2737	0.2932
2807	0.2944
2819	0.2956
2849	0.297
2913	0.2982
3009	0.3011
3072	0.3023
3096	0.3034
3160	0.3046
3236	0.3058
3338	0.307
3384	0.3081
3408	0.3093
3456	0.3105
3496	0.3116
3579	0.3128
3620	0.314
3656	0.3151
3712	0.3163
3805	0.3175
3851	0.3186
3912	0.3198
3939	0.3213
3997	0.3224
4036	0.3236
4068	0.3248
4096	0.3259
4161	0.3271
4232	0.3283
4275	0.3294
4303	0.3306
4318	0.3318
4350	0.3329
4404	0.3341
4428	0.3353
4480	0.3364
4526	0.3376
4564	0.3388
4624	0.34
4694	0.3411
4716	0.3423
4736	0.3435
4775	0.3446
4806	0.3458
4858	0.347
4926	0.3481
4944	0.3493
4980	0.3505
5043	0.3516
5100	0.3528
5184	0.354
5206	0.3551
5240	0.3563
5277	0.3575
5336	0.3586
5392	0.3598
5424	0.361
5489	0.3621
5518	0.3633
5542	0.3645
5584	0.3657
5705	0.3668
5744	0.368
5754	0.3692
5771	0.3703
5836	0.3715
5868	0.3727
5906	0.3738
5928	0.375
6016	0.3765
6098	0.3776
6120	0.3788
6153	0.38
6179	0.3811
6227	0.3823
6262	0.3835
6308	0.3846
6335	0.3861
6391	0.3873
6467	0.3884
6489	0.3896
6503	0.3908
6559	0.3919
6619	0.3931
6711	0.3943
6742	0.3954
6763	0.3969
6793	0.3981
6826	0.3992
6867	0.4004
6911	0.4016
6970	0.4027
6996	0.4039
7057	0.4051
7109	0.4062
7179	0.4074
7223	0.4089
7303	0.41
7333	0.4112
7348	0.4124
7421	0.4136
7487	0.4147
7519	0.4159
7568	0.4171
7591	0.4182
7647	0.4194
7743	0.4206
7775	0.422
7807	0.4238
7855	0.4252
7896	0.4264
7919	0.4276
7988	0.4287
8023	0.4299
8051	0.4311
8164	0.4322
8223	0.4334
8255	0.4346
8354	0.4357
8431	0.4369
8478	0.4381
8495	0.4393
8559	0.4407
8607	0.4422
8677	0.4433
8701	0.4445
8743	0.4457
8768	0.4471
8800	0.4483
8831	0.4495
8883	0.4506
8927	0.4521
8979	0.4533
9011	0.4544
9023	0.4559
9039	0.4571
9070	0.4582
9086	0.4594
9154	0.4606
9171	0.4617
9202	0.4629
9226	0.4641
9244	0.4652
9277	0.4664
9314	0.4679
9377	0.469
9408	0.4702
9421	0.4714
9460	0.4725
9510	0.474
9537	0.4752
9566	0.4763
9602	0.4775
9654	0.4787
9670	0.4798
9694	0.481
9758	0.4822
9820	0.4834
9861	0.4845
9879	0.4857
9902	0.4869
9928	0.488
9962	0.4892
9991	0.4904
1.007e+04	0.4915
1.012e+04	0.4927
1.015e+04	0.4945
1.02e+04	0.4956
1.022e+04	0.4968
1.026e+04	0.498
1.03e+04	0.4991
1.038e+04	0.5003
1.041e+04	0.5015
1.043e+04	0.5026
1.048e+04	0.5038
1.052e+04	0.505
1.055e+04	0.5061
1.059e+04	0.5073
1.062e+04	0.5085
1.065e+04	0.5096
1.068e+04	0.5108
1.075e+04	0.512
1.076e+04	0.5131
1.082e+04	0.5143
1.084e+04	0.5155
1.085e+04	0.5169
1.087e+04	0.5181
1.088e+04	0.5193
1.096e+04	0.5207
1.1e+04	0.5219
1.102e+04	0.5231
1.112e+04	0.5242
1.113e+04	0.5254
1.116e+04	0.5266
1.124e+04	0.5277
1.128e+04	0.5289
1.13e+04	0.5301
1.133e+04	0.5312
1.142e+04	0.5324
1.144e+04	0.5336
1.146e+04	0.5348
1.148e+04	0.5359
1.153e+04	0.5371
1.158e+04	0.5383
1.161e+04	0.5394
1.166e+04	0.5406
1.17e+04	0.5418
1.175e+04	0.5429
1.179e+04	0.5441
1.181e+04	0.5459
1.182e+04	0.547
1.185e+04	0.5482
1.192e+04	0.5494
1.196e+04	0.5505
1.199e+04	0.552
1.203e+04	0.5532
1.206e+04	0.5543
1.211e+04	0.5555
1.218e+04	0.5567
1.224e+04	0.5578
1.226e+04	0.559
1.23e+04	0.5602
1.231e+04	0.5613
1.238e+04	0.5625
1.244e+04	0.5637
1.247e+04	0.5648
1.25e+04	0.566
1.254e+04	0.5672
1.256e+04	0.5683
1.264e+04	0.5695
1.268e+04	0.5707
1.27e+04	0.5718
1.275e+04	0.573
1.277e+04	0.5745
1.282e+04	0.5756
1.286e+04	0.5768
1.291e+04	0.578
1.298e+04	0.5791
1.301e+04	0.5803
1.305e+04	0.5815
1.311e+04	0.5827
1.313e+04	0.5838
1.315e+04	0.585
1.321e+04	0.5862
1.325e+04	0.5873
1.328e+04	0.5885
1.33e+04	0.5897
1.336e+04	0.5908
1.34e+04	0.592
1.342e+04	0.5932
1.347e+04	0.5943
1.35e+04	0.5955
1.358e+04	0.5967
1.361e+04	0.5978
1.367e+04	0.599
1.371e+04	0.6002
1.376e+04	0.6013
1.381e+04	0.6025
1.387e+04	0.6037
1.39e+04	0.6048
1.393e+04	0.6063
1.396e+04	0.6078
1.4e+04	0.6089
1.404e+04	0.6101
1.408e+04	0.6113
1.416e+04	0.6124
1.418e+04	0.6136
1.422e+04	0.6151
1.426e+04	0.6162
1.43e+04	0.6174
1.435e+04	0.6186
1.437e+04	0.6197
1.44e+04	0.6209
1.446e+04	0.6221
1.448e+04	0.6232
1.453e+04	0.6244
1.458e+04	0.6256
1.464e+04	0.6268
1.465e+04	0.6279
1.469e+04	0.6291
1.474e+04	0.6303
1.478e+04	0.6314
1.481e+04	0.6326
1.486e+04	0.6338
1.49e+04	0.6349
1.492e+04	0.6361
1.495e+04	0.6376
1.508e+04	0.6387
1.515e+04	0.6399
1.518e+04	0.6411
1.518e+04	0.6422
1.526e+04	0.6434
1.532e+04	0.6446
1.533e+04	0.646
1.537e+04	0.6472
1.542e+04	0.6484
1.545e+04	0.6495
1.554e+04	0.6507
1.558e+04	0.6519
1.564e+04	0.653
1.57e+04	0.6542
1.574e+04	0.6554
1.58e+04	0.6565
1.588e+04	0.6577
1.591e+04	0.6589
1.597e+04	0.66
1.601e+04	0.6612
1.608e+04	0.6627
1.615e+04	0.6638
1.62e+04	0.665
1.624e+04	0.6662
1.628e+04	0.6673
1.632e+04	0.6685
1.641e+04	0.6697
1.646e+04	0.6709
1.651e+04	0.672
1.653e+04	0.6732
1.663e+04	0.6744
1.67e+04	0.6755
1.678e+04	0.6767
1.684e+04	0.6779
1.693e+04	0.679
1.698e+04	0.6802
1.702e+04	0.6817
1.706e+04	0.6828
1.718e+04	0.684
1.725e+04	0.6852
1.733e+04	0.6863
1.736e+04	0.6875
1.739e+04	0.6887
1.754e+04	0.6898
1.756e+04	0.691
1.761e+04	0.6922
1.764e+04	0.6933
1.774e+04	0.6945
1.78e+04	0.6957
1.79e+04	0.6968
1.796e+04	0.6983
1.802e+04	0.6995
1.805e+04	0.7006
1.818e+04	0.7018
1.821e+04	0.703
1.824e+04	0.7041
1.828e+04	0.7053
1.835e+04	0.7065
1.852e+04	0.7079
1.856e+04	0.7091
1.859e+04	0.7103
1.864e+04	0.7114
1.871e+04	0.7126
1.877e+04	0.7138
1.88e+04	0.715
1.884e+04	0.7161
1.896e+04	0.7173
1.904e+04	0.7185
1.912e+04	0.7196
1.922e+04	0.7208
1.926e+04	0.722
1.931e+04	0.7231
1.936e+04	0.7243
1.939e+04	0.7255
1.944e+04	0.7266
1.949e+04	0.7278
1.956e+04	0.729
1.963e+04	0.7301
1.969e+04	0.7313
1.975e+04	0.7325
1.984e+04	0.7336
1.99e+04	0.7348
1.996e+04	0.736
2.004e+04	0.7371
2.012e+04	0.7383
2.014e+04	0.7395
2.019e+04	0.7407
2.028e+04	0.7421
2.039e+04	0.7433
2.046e+04	0.7445
2.054e+04	0.7456
2.057e+04	0.7468
2.067e+04	0.748
2.072e+04	0.7491
2.079e+04	0.7503
2.086e+04	0.7515
2.091e+04	0.7526
2.098e+04	0.7538
2.106e+04	0.755
2.115e+04	0.7561
2.119e+04	0.7573
2.124e+04	0.7585
2.135e+04	0.7596
2.144e+04	0.7608
2.147e+04	0.762
2.159e+04	0.7634
2.17e+04	0.7646
2.176e+04	0.7658
2.182e+04	0.7669
2.188e+04	0.7681
2.195e+04	0.7693
2.203e+04	0.7704
2.208e+04	0.7716
2.212e+04	0.7728
2.219e+04	0.7739
2.23e+04	0.7751
2.237e+04	0.7763
2.243e+04	0.7775
2.248e+04	0.7786
2.253e+04	0.7798
2.262e+04	0.781
2.271e+04	0.7821
2.28e+04	0.7833
2.285e+04	0.7845
2.301e+04	0.7856
2.309e+04	0.7868
2.322e+04	0.788
2.326e+04	0.7891
2.333e+04	0.7903
2.345e+04	0.7915
2.355e+04	0.7926
2.365e+04	0.7938
2.388e+04	0.795
2.399e+04	0.7961
2.409e+04	0.7973
2.418e+04	0.7985
2.435e+04	0.7996
2.442e+04	0.8008
2.455e+04	0.802
2.47e+04	0.8032
2.484e+04	0.8043
2.495e+04	0.8055
2.504e+04	0.8067
2.514e+04	0.8078
2.526e+04	0.809
2.536e+04	0.8102
2.541e+04	0.8113
2.558e+04	0.8125
2.567e+04	0.8137
2.582e+04	0.8148
2.591e+04	0.816
2.603e+04	0.8172
2.616e+04	0.8183
2.622e+04	0.8195
2.634e+04	0.8207
2.647e+04	0.8218
2.656e+04	0.823
2.67e+04	0.8242
2.68e+04	0.8254
2.692e+04	0.8265
2.698e+04	0.8277
2.714e+04	0.8289
2.727e+04	0.83
2.741e+04	0.8312
2.751e+04	0.8324
2.766e+04	0.8335
2.774e+04	0.8347
2.782e+04	0.8359
2.791e+04	0.837
2.8e+04	0.8382
2.807e+04	0.8394
2.818e+04	0.8405
2.835e+04	0.8417
2.845e+04	0.8429
2.853e+04	0.844
2.866e+04	0.8452
2.877e+04	0.8464
2.896e+04	0.8475
2.914e+04	0.8487
2.935e+04	0.8499
2.952e+04	0.8511
2.97e+04	0.8522
3.01e+04	0.8534
3.02e+04	0.8546
3.029e+04	0.8557
3.044e+04	0.8569
3.1e+04	0.8581
3.11e+04	0.8592
3.131e+04	0.8604
3.157e+04	0.8616
3.185e+04	0.8627
3.198e+04	0.8639
3.233e+04	0.8651
3.283e+04	0.8662
3.294e+04	0.8674
3.344e+04	0.8686
3.365e+04	0.8697
3.394e+04	0.8709
3.409e+04	0.8721
3.426e+04	0.8732
3.441e+04	0.8744
3.473e+04	0.8756
3.487e+04	0.8768
3.496e+04	0.8779
3.504e+04	0.8791
3.524e+04	0.8803
3.565e+04	0.8814
3.595e+04	0.8826
3.62e+04	0.8838
3.641e+04	0.8849
3.668e+04	0.8861
3.68e+04	0.8873
3.719e+04	0.8884
3.725e+04	0.8896
3.762e+04	0.8908
3.786e+04	0.8919
3.826e+04	0.8931
3.855e+04	0.8943
3.878e+04	0.8954
3.933e+04	0.8966
3.978e+04	0.8978
4.002e+04	0.8989
4.017e+04	0.9001
4.033e+04	0.9013
4.062e+04	0.9025
4.096e+04	0.9036
4.127e+04	0.9048
4.2e+04	0.906
4.268e+04	0.9071
4.334e+04	0.9083
4.411e+04	0.9095
4.484e+04	0.9106
4.51e+04	0.9118
4.546e+04	0.913
4.62e+04	0.9141
4.679e+04	0.9153
4.71e+04	0.9165
4.773e+04	0.9176
4.996e+04	0.9188
5.07e+04	0.92
5.18e+04	0.9211
5.336e+04	0.9223
5.44e+04	0.9235
5.56e+04	0.9246
5.638e+04	0.9258
5.756e+04	0.927
5.87e+04	0.9282
5.961e+04	0.9293
5.982e+04	0.9305
6.036e+04	0.9317
6.23e+04	0.9328
6.309e+04	0.934
6.403e+04	0.9352
6.486e+04	0.9363
6.592e+04	0.9375
6.648e+04	0.9387
6.788e+04	0.9398
6.892e+04	0.941
6.912e+04	0.9422
6.932e+04	0.9433
7.001e+04	0.9445
7.048e+04	0.9457
7.108e+04	0.9468
7.259e+04	0.948
7.303e+04	0.9492
7.359e+04	0.9504
7.496e+04	0.9515
7.61e+04	0.9527
7.825e+04	0.9539
7.932e+04	0.955
8.294e+04	0.9562
8.399e+04	0.9574
8.454e+04	0.9585
8.634e+04	0.9597
8.845e+04	0.9609
8.996e+04	0.962
9.154e+04	0.9632
9.377e+04	0.9644
9.545e+04	0.9655
9.76e+04	0.9667
9.898e+04	0.9679
9.935e+04	0.969
1.002e+05	0.9702
1.021e+05	0.9714
1.036e+05	0.9725
1.077e+05	0.9737
1.097e+05	0.9749
1.128e+05	0.9761
1.162e+05	0.9772
1.203e+05	0.9784
1.234e+05	0.9796
1.331e+05	0.9807
1.358e+05	0.9819
1.427e+05	0.9831
1.481e+05	0.9842
1.495e+05	0.9854
1.51e+05	0.9866
1.529e+05	0.9877
1.568e+05	0.9889
1.605e+05	0.9901
1.686e+05	0.9912
1.73e+05	0.9924
1.793e+05	0.9936
1.838e+05	0.9947
1.861e+05	0.9959
1.88e+05	0.9971
1.903e+05	0.9982
1.918e+05	0.9994
1.927e+05	1


==> figurestikz/data/ecdf_profiles/dlbufferbytes-4.tsv <==
0	0
12	0.3422
32	0.3435
47	0.3446
57	0.3457
79	0.3468
95	0.348
119	0.3491
131	0.3501
152	0.3511
159	0.3522
180	0.3532
193	0.3544
225	0.3555
249	0.3566
311	0.3577
359	0.3587
385	0.3598
449	0.361
498	0.3621
541	0.3631
569	0.3641
609	0.3655
639	0.3665
644	0.3676
668	0.3686
687	0.3697
720	0.3708
757	0.3718
801	0.3729
837	0.3739
880	0.3749
906	0.3759
925	0.377
957	0.378
1001	0.3791
1065	0.3801
1105	0.3811
1142	0.3822
1159	0.3832
1211	0.3842
1249	0.3854
1297	0.3866
1329	0.3878
1361	0.3889
1393	0.39
1439	0.3911
1499	0.3921
1505	0.3933
1545	0.3944
1585	0.3957
1648	0.3967
1686	0.3977
1727	0.3988
1770	0.3999
1821	0.401
1869	0.4021
1907	0.4031
1953	0.4043
1993	0.4053
2017	0.4063
2057	0.4074
2113	0.4087
2161	0.4098
2181	0.4109
2229	0.4119
2257	0.4129
2301	0.414
2346	0.4151
2385	0.4162
2433	0.4173
2461	0.4183
2504	0.4193
2545	0.4203
2593	0.4215
2657	0.4227
2713	0.4239
2769	0.4251
2833	0.4261
2897	0.4273
2924	0.4283
2960	0.4294
3009	0.4314
3040	0.4325
3102	0.4337
3122	0.4348
3161	0.4358
3232	0.437
3264	0.4383
3328	0.4395
3386	0.4405
3496	0.4416
3520	0.4427
3552	0.4438
3616	0.4449
3638	0.446
3654	0.4471
3712	0.4483
3746	0.4493
3808	0.4505
3836	0.4516
3856	0.4527
3888	0.4539
3958	0.4549
4004	0.456
4054	0.457
4090	0.458
4128	0.4592
4168	0.4602
4212	0.4612
4256	0.4623
4288	0.4634
4325	0.4645
4380	0.4655
4423	0.4665
4480	0.4676
4512	0.4689
4552	0.47
4611	0.4711
4661	0.4722
4704	0.4734
4759	0.4744
4798	0.4754
4832	0.4764
4904	0.4775
4960	0.4785
5000	0.4797
5028	0.4808
5064	0.4819
5088	0.483
5130	0.4841
5168	0.4852
5216	0.4864
5274	0.4875
5312	0.4885
5367	0.4896
5408	0.4906
5492	0.4917
5515	0.4927
5553	0.4938
5600	0.4952
5651	0.4963
5720	0.4974
5768	0.4985
5805	0.4996
5842	0.5006
5888	0.5018
5920	0.5028
5942	0.5038
5966	0.5048
6006	0.5059
6016	0.5071
6053	0.5081
6108	0.5092
6146	0.5103
6196	0.5113
6211	0.5124
6259	0.5134
6271	0.5145
6333	0.5156
6361	0.5166
6422	0.5176
6461	0.5186
6519	0.5197
6559	0.5211
6623	0.5222
6691	0.5232
6775	0.5243
6799	0.5253
6831	0.5264
6883	0.5275
6923	0.5285
6971	0.5296
7007	0.5308
7073	0.5319
7095	0.5329
7147	0.5341
7183	0.5352
7244	0.5362
7263	0.5374
7309	0.5385
7327	0.5396
7357	0.5407
7410	0.5417
7439	0.543
7495	0.5441
7531	0.5451
7611	0.5462
7647	0.5473
7685	0.5483
7717	0.5493
7761	0.5504
7807	0.5515
7846	0.5525
7907	0.5535
7937	0.5546
8021	0.5556
8053	0.5567
8083	0.5578
8149	0.5589
8191	0.56
8239	0.5611
8305	0.5624
8371	0.5636
8415	0.5647
8463	0.5658
8527	0.567
8595	0.5681
8633	0.5692
8671	0.5703
8735	0.5714
8783	0.5725
8863	0.5736
8935	0.5747
9003	0.5757
9036	0.5769
9070	0.5779
9094	0.5789
9153	0.5799
9193	0.581
9244	0.582
9272	0.5831
9338	0.5842
9384	0.5852
9438	0.5863
9494	0.5873
9526	0.5883
9552	0.5893
9582	0.5905
9612	0.5916
9654	0.5927
9686	0.5937
9730	0.5948
9778	0.5959
9806	0.5969
9836	0.598
9875	0.599
9972	0.6001
1.005e+04	0.6013
1.009e+04	0.6023
1.011e+04	0.6034
1.021e+04	0.6044
1.028e+04	0.6055
1.032e+04	0.6065
1.037e+04	0.6075
1.041e+04	0.6086
1.046e+04	0.6097
1.053e+04	0.6109
1.061e+04	0.6121
1.064e+04	0.6131
1.069e+04	0.6142
1.075e+04	0.6153
1.078e+04	0.6163
1.083e+04	0.6173
1.087e+04	0.6183
1.092e+04	0.6194
1.096e+04	0.6205
1.105e+04	0.6216
1.109e+04	0.6227
1.116e+04	0.6238
1.12e+04	0.6249
1.125e+04	0.6259
1.132e+04	0.6269
1.137e+04	0.628
1.143e+04	0.629
1.149e+04	0.6302
1.156e+04	0.6312
1.158e+04	0.6322
1.162e+04	0.6332
1.167e+04	0.6343
1.171e+04	0.6353
1.176e+04	0.6363
1.179e+04	0.6374
1.185e+04	0.6385
1.189e+04	0.6395
1.193e+04	0.6405
1.2e+04	0.6415
1.204e+04	0.6426
1.21e+04	0.6436
1.213e+04	0.6446
1.219e+04	0.6457
1.226e+04	0.6467
1.231e+04	0.6478
1.235e+04	0.6488
1.241e+04	0.6499
1.244e+04	0.6509
1.252e+04	0.652
1.258e+04	0.653
1.267e+04	0.6541
1.272e+04	0.6553
1.281e+04	0.6564
1.284e+04	0.6575
1.292e+04	0.6586
1.3e+04	0.6597
1.306e+04	0.6608
1.312e+04	0.6618
1.322e+04	0.6629
1.328e+04	0.6639
1.334e+04	0.665
1.339e+04	0.666
1.344e+04	0.667
1.353e+04	0.6682
1.359e+04	0.6692
1.362e+04	0.6702
1.37e+04	0.6713
1.376e+04	0.6723
1.384e+04	0.6734
1.392e+04	0.6744
1.399e+04	0.6755
1.404e+04	0.6765
1.412e+04	0.6776
1.42e+04	0.6786
1.427e+04	0.6797
1.433e+04	0.6807
1.44e+04	0.6818
1.446e+04	0.6828
1.453e+04	0.684
1.46e+04	0.6851
1.464e+04	0.6862
1.473e+04	0.6873
1.483e+04	0.6883
1.49e+04	0.6893
1.498e+04	0.6904
1.504e+04	0.6915
1.512e+04	0.6925
1.52e+04	0.6937
1.533e+04	0.6948
1.538e+04	0.6958
1.54e+04	0.6969
1.543e+04	0.6979
1.551e+04	0.699
1.559e+04	0.7
1.562e+04	0.7011
1.568e+04	0.7021
1.574e+04	0.7032
1.584e+04	0.7043
1.591e+04	0.7053
1.603e+04	0.7064
1.612e+04	0.7074
1.617e+04	0.7085
1.626e+04	0.7095
1.634e+04	0.7105
1.641e+04	0.7116
1.647e+04	0.7126
1.651e+04	0.7137
1.658e+04	0.7147
1.664e+04	0.7158
1.671e+04	0.7169
1.678e+04	0.718
1.687e+04	0.719
1.694e+04	0.72
1.705e+04	0.7211
1.715e+04	0.7222
1.721e+04	0.7233
1.727e+04	0.7244
1.731e+04	0.7254
1.735e+04	0.7265
1.738e+04	0.7276
1.747e+04	0.7286
1.753e+04	0.7296
1.759e+04	0.7307
1.768e+04	0.7317
1.778e+04	0.7327
1.785e+04	0.7338
1.792e+04	0.7348
1.801e+04	0.7359
1.806e+04	0.7369
1.813e+04	0.7379
1.82e+04	0.739
1.825e+04	0.7401
1.837e+04	0.7411
1.848e+04	0.7422
1.855e+04	0.7433
1.866e+04	0.7443
1.871e+04	0.7454
1.877e+04	0.7465
1.886e+04	0.7476
1.9e+04	0.7487
1.909e+04	0.7497
1.917e+04	0.7508
1.927e+04	0.7519
1.932e+04	0.7529
1.94e+04	0.754
1.947e+04	0.7551
1.962e+04	0.7561
1.971e+04	0.7572
1.985e+04	0.7583
1.991e+04	0.7594
1.997e+04	0.7604
2.003e+04	0.7615
2.017e+04	0.7627
2.024e+04	0.7638
2.036e+04	0.765
2.05e+04	0.766
2.056e+04	0.7671
2.06e+04	0.7681
2.074e+04	0.7692
2.082e+04	0.7703
2.09e+04	0.7713
2.095e+04	0.7724
2.107e+04	0.7734
2.114e+04	0.7745
2.124e+04	0.7755
2.131e+04	0.7766
2.142e+04	0.7776
2.15e+04	0.7787
2.158e+04	0.7799
2.164e+04	0.781
2.176e+04	0.7821
2.182e+04	0.7832
2.199e+04	0.7842
2.209e+04	0.7853
2.217e+04	0.7863
2.225e+04	0.7873
2.234e+04	0.7884
2.242e+04	0.7895
2.259e+04	0.7905
2.267e+04	0.7915
2.273e+04	0.7927
2.284e+04	0.7938
2.298e+04	0.7949
2.306e+04	0.7959
2.314e+04	0.797
2.319e+04	0.798
2.329e+04	0.7991
2.338e+04	0.8001
2.344e+04	0.8011
2.352e+04	0.8022
2.367e+04	0.8032
2.377e+04	0.8042
2.389e+04	0.8052
2.405e+04	0.8063
2.415e+04	0.8074
2.43e+04	0.8085
2.441e+04	0.8096
2.454e+04	0.8106
2.469e+04	0.8116
2.482e+04	0.8127
2.488e+04	0.8137
2.502e+04	0.8148
2.516e+04	0.8158
2.524e+04	0.8169
2.531e+04	0.8179
2.538e+04	0.819
2.545e+04	0.8203
2.559e+04	0.8213
2.569e+04	0.8224
2.583e+04	0.8234
2.593e+04	0.8245
2.601e+04	0.8256
2.604e+04	0.8266
2.616e+04	0.8276
2.628e+04	0.8287
2.64e+04	0.8297
2.66e+04	0.8308
2.67e+04	0.8318
2.677e+04	0.8329
2.692e+04	0.8341
2.703e+04	0.8352
2.719e+04	0.8362
2.728e+04	0.8373
2.737e+04	0.8383
2.746e+04	0.8394
2.758e+04	0.8404
2.767e+04	0.8414
2.785e+04	0.8425
2.795e+04	0.8436
2.809e+04	0.8447
2.82e+04	0.8457
2.828e+04	0.8467
2.835e+04	0.8477
2.853e+04	0.8488
2.863e+04	0.8499
2.872e+04	0.851
2.883e+04	0.8522
2.902e+04	0.8533
2.913e+04	0.8544
2.92e+04	0.8554
2.936e+04	0.8564
2.953e+04	0.8575
2.972e+04	0.8586
2.978e+04	0.8596
2.994e+04	0.8607
3.002e+04	0.8617
3.011e+04	0.8628
3.029e+04	0.8639
3.049e+04	0.865
3.068e+04	0.8661
3.081e+04	0.8672
3.092e+04	0.8684
3.098e+04	0.8695
3.118e+04	0.8705
3.127e+04	0.8715
3.155e+04	0.8726
3.162e+04	0.8737
3.182e+04	0.8747
3.2e+04	0.8759
3.222e+04	0.8769
3.237e+04	0.878
3.25e+04	0.879
3.261e+04	0.88
3.276e+04	0.8811
3.287e+04	0.8821
3.302e+04	0.8831
3.323e+04	0.8842
3.34e+04	0.8852
3.352e+04	0.8863
3.359e+04	0.8875
3.378e+04	0.8886
3.394e+04	0.8896
3.413e+04	0.8906
3.439e+04	0.8916
3.454e+04	0.8927
3.473e+04	0.8937
3.499e+04	0.8947
3.511e+04	0.8958
3.524e+04	0.8969
3.547e+04	0.8981
3.563e+04	0.8991
3.589e+04	0.9002
3.614e+04	0.9013
3.64e+04	0.9023
3.66e+04	0.9034
3.672e+04	0.9044
3.681e+04	0.9054
3.728e+04	0.9065
3.744e+04	0.9076
3.757e+04	0.9087
3.782e+04	0.9098
3.8e+04	0.9109
3.816e+04	0.9119
3.831e+04	0.913
3.861e+04	0.9141
3.878e+04	0.9152
3.913e+04	0.9163
3.941e+04	0.9173
3.96e+04	0.9184
3.993e+04	0.9194
4.03e+04	0.9205
4.059e+04	0.9216
4.094e+04	0.9226
4.121e+04	0.9237
4.152e+04	0.9247
4.184e+04	0.9257
4.214e+04	0.9267
4.235e+04	0.9278
4.257e+04	0.9288
4.287e+04	0.9298
4.351e+04	0.9308
4.385e+04	0.9319
4.404e+04	0.933
4.433e+04	0.9341
4.476e+04	0.9352
4.506e+04	0.9362
4.536e+04	0.9372
4.582e+04	0.9383
4.627e+04	0.9394
4.659e+04	0.9405
4.714e+04	0.9415
4.792e+04	0.9426
4.856e+04	0.9436
4.882e+04	0.9447
4.957e+04	0.9457
5.021e+04	0.9468
5.049e+04	0.9479
5.111e+04	0.9489
5.17e+04	0.9499
5.215e+04	0.951
5.251e+04	0.952
5.297e+04	0.953
5.349e+04	0.9541
5.384e+04	0.9551
5.468e+04	0.9562
5.524e+04	0.9573
5.606e+04	0.9584
5.69e+04	0.9596
5.754e+04	0.9607
5.798e+04	0.9617
5.83e+04	0.9627
5.902e+04	0.9638
5.957e+04	0.9649
6e+04	0.9659
6.079e+04	0.967
6.158e+04	0.9681
6.286e+04	0.9691
6.433e+04	0.9702
6.516e+04	0.9712
6.689e+04	0.9723
6.856e+04	0.9734
7.052e+04	0.9745
7.18e+04	0.9755
7.215e+04	0.9765
7.32e+04	0.9775
7.452e+04	0.9786
7.644e+04	0.9797
7.804e+04	0.9807
8.092e+04	0.9817
8.298e+04	0.9827
8.424e+04	0.9838
8.606e+04	0.9848
8.754e+04	0.9858
8.914e+04	0.9869
9.257e+04	0.9879
9.6e+04	0.9889
9.681e+04	0.9899
9.872e+04	0.991
1.006e+05	0.992
1.042e+05	0.9931
1.09e+05	0.9942
1.142e+05	0.9953
1.214e+05	0.9964
1.278e+05	0.9975
1.424e+05	0.9986
1.666e+05	0.9997
1.872e+05	1


==> figurestikz/data/ecdf_profiles/sliceprb-3.tsv <==
3	0
6	0.335
9	0.5724
12	1


==> figurestikz/data/ecdf_profiles/sliceprb-4.tsv <==
12	0
15	0.1184
18	0.3741
24	0.7272
27	0.9846
30	1


==> figurestikz/data/ecdf_profiles/txbrateDownlinkMbps-3.tsv <==
0.000448	0
0.001024	0.001168
0.002336	0.002336
0.005696	0.003505
0.01011	0.004673
0.04826	0.005841
0.04909	0.007009
0.04947	0.00847
0.04966	0.009638
0.04973	0.01081
0.04976	0.01373
0.04992	0.01489
0.05194	0.01606
0.05354	0.01723
0.05869	0.0184
0.06621	0.01957
0.06902	0.02074
0.07802	0.0219
0.09165	0.02307
0.09875	0.02424
0.09917	0.02629
0.1003	0.02745
0.1019	0.02862
0.1057	0.02979
0.1108	0.03096
0.1237	0.03213
0.1362	0.03329
0.1417	0.03446
0.1435	0.03563
0.1471	0.0368
0.1482	0.03797
0.1489	0.03972
0.1503	0.04089
0.157	0.04235
0.1646	0.04352
0.1735	0.04468
0.1762	0.04585
0.1802	0.04702
0.1942	0.04819
0.1981	0.04965
0.1986	0.05082
0.1987	0.05286
0.1987	0.05578
0.199	0.05695
0.208	0.05812
0.2114	0.05958
0.2189	0.06104
0.2202	0.06221
0.2235	0.06338
0.2274	0.06454
0.2357	0.06571
0.2428	0.06688
0.2467	0.06805
0.2474	0.06922
0.248	0.07039
0.2484	0.07155
0.2505	0.07272
0.2561	0.07389
0.2634	0.07506
0.2712	0.07623
0.2727	0.07739
0.2767	0.07856
0.2794	0.07973
0.284	0.0809
0.2889	0.08207
0.2932	0.08324
0.2971	0.0844
0.2978	0.08557
0.2984	0.08674
0.3004	0.08791
0.302	0.08908
0.3038	0.09025
0.3044	0.09141
0.3057	0.09346
0.3064	0.09463
0.307	0.09696
0.3083	0.09901
0.3107	0.1002
0.3154	0.1013
0.3223	0.1025
0.3229	0.1037
0.3284	0.1048
0.3389	0.106
0.3422	0.1072
0.3444	0.1084
0.3462	0.1095
0.3473	0.1107
0.3479	0.1119
0.3508	0.113
0.3524	0.1142
0.3565	0.1154
0.3604	0.1165
0.3638	0.1177
0.3688	0.1189
0.3731	0.12
0.3743	0.1212
0.382	0.1224
0.3891	0.1235
0.3909	0.1247
0.3929	0.1259
0.395	0.1273
0.3963	0.1285
0.397	0.13
0.4013	0.1311
0.407	0.1323
0.4086	0.1335
0.4119	0.1346
0.4203	0.1358
0.4231	0.137
0.4281	0.1381
0.4319	0.1393
0.4377	0.1405
0.4396	0.1416
0.4439	0.1428
0.4452	0.144
0.4463	0.1452
0.4487	0.1463
0.4518	0.1475
0.4551	0.1487
0.4575	0.1498
0.4599	0.151
0.4625	0.1522
0.4652	0.1533
0.4715	0.1545
0.4756	0.1557
0.487	0.1568
0.4927	0.158
0.4955	0.1592
0.4992	0.1603
0.5032	0.1615
0.5049	0.1627
0.5143	0.1638
0.5176	0.165
0.525	0.1662
0.5325	0.1673
0.5343	0.1685
0.5388	0.1697
0.5412	0.1709
0.5439	0.172
0.5457	0.1732
0.5492	0.1744
0.5519	0.1755
0.5524	0.177
0.5606	0.1782
0.565	0.1793
0.5691	0.1805
0.5754	0.1817
0.5789	0.1828
0.5822	0.184
0.5854	0.1852
0.5877	0.1863
0.5886	0.1875
0.5907	0.1887
0.6019	0.1898
0.608	0.191
0.6257	0.1925
0.6333	0.1936
0.6368	0.1948
0.6427	0.196
0.6449	0.1971
0.6473	0.1983
0.6499	0.1995
0.6548	0.2006
0.6563	0.2018
0.6607	0.203
0.6634	0.2041
0.6662	0.2053
0.6686	0.2065
0.6708	0.2079
0.6733	0.2091
0.6745	0.2103
0.675	0.2114
0.6775	0.2126
0.6807	0.2138
0.6824	0.215
0.6836	0.2161
0.6841	0.2173
0.6855	0.2185
0.6867	0.2202
0.6869	0.2214
0.6885	0.2225
0.6892	0.224
0.6897	0.2252
0.6902	0.2263
0.6908	0.2275
0.6921	0.2287
0.6924	0.2304
0.6929	0.2319
0.6934	0.2334
0.6956	0.2348
0.6961	0.2363
0.6964	0.2377
0.6983	0.2389
0.6986	0.2401
0.6994	0.2421
0.7013	0.2433
0.7048	0.2445
0.7083	0.2456
0.7186	0.2468
0.7207	0.248
0.7224	0.2491
0.7235	0.2506
0.7242	0.2518
0.7263	0.2529
0.7281	0.2541
0.7292	0.2553
0.73	0.2564
0.7312	0.2576
0.7332	0.2588
0.7354	0.2599
0.7379	0.2611
0.7452	0.2623
0.7477	0.2634
0.7494	0.2646
0.7558	0.2658
0.7578	0.2669
0.7621	0.2681
0.764	0.2693
0.7657	0.2704
0.768	0.2716
0.774	0.2728
0.7766	0.2739
0.7786	0.2751
0.782	0.2763
0.7845	0.2775
0.7868	0.2786
0.7896	0.2798
0.7922	0.281
0.7959	0.2821
0.8033	0.2833
0.8091	0.2845
0.8134	0.2856
0.8158	0.2868
0.8178	0.288
0.821	0.2894
0.827	0.2906
0.8287	0.2918
0.8311	0.2929
0.832	0.2941
0.8339	0.2953
0.8359	0.2964
0.84	0.2976
0.8447	0.2988
0.8522	0.2999
0.8581	0.3011
0.8621	0.3023
0.8633	0.3034
0.8649	0.3046
0.8672	0.3058
0.8688	0.307
0.8714	0.3081
0.8737	0.3093
0.8747	0.3105
0.877	0.3116
0.8793	0.3128
0.8808	0.314
0.8827	0.3151
0.8852	0.3166
0.8906	0.3178
0.8946	0.3189
0.8995	0.3201
0.9031	0.3213
0.908	0.3224
0.9151	0.3236
0.9208	0.3248
0.9241	0.3259
0.9266	0.3271
0.928	0.3283
0.9297	0.3294
0.9342	0.3306
0.9405	0.3318
0.9439	0.3329
0.9484	0.3341
0.951	0.3353
0.956	0.3364
0.9595	0.3376
0.9632	0.3388
0.9704	0.34
0.9757	0.3411
0.9786	0.3423
0.9822	0.3435
0.9844	0.3446
0.9871	0.3458
0.9946	0.347
0.9999	0.3481
1.008	0.3493
1.014	0.3505
1.016	0.3519
1.019	0.3531
1.02	0.3543
1.023	0.3554
1.024	0.3566
1.027	0.3578
1.028	0.3589
1.03	0.3604
1.033	0.3616
1.043	0.3627
1.048	0.3639
1.052	0.3651
1.057	0.3662
1.065	0.3674
1.069	0.3686
1.073	0.3697
1.075	0.3712
1.079	0.3724
1.081	0.3735
1.086	0.3747
1.089	0.3759
1.092	0.377
1.095	0.3782
1.097	0.3794
1.1	0.3805
1.102	0.3817
1.106	0.3829
1.11	0.3841
1.114	0.3852
1.117	0.3864
1.121	0.3876
1.124	0.3887
1.127	0.3899
1.128	0.3911
1.133	0.3922
1.138	0.3934
1.146	0.3946
1.149	0.3957
1.157	0.3969
1.159	0.3981
1.16	0.3992
1.165	0.4004
1.168	0.4016
1.169	0.4027
1.17	0.4039
1.172	0.4051
1.175	0.4062
1.18	0.4074
1.184	0.4086
1.189	0.41
1.192	0.4112
1.195	0.4124
1.205	0.4136
1.211	0.4147
1.214	0.4159
1.219	0.4171
1.221	0.4182
1.223	0.4194
1.224	0.4206
1.227	0.4217
1.232	0.4229
1.234	0.4241
1.236	0.4252
1.244	0.4264
1.246	0.4276
1.249	0.4287
1.256	0.4299
1.262	0.4311
1.265	0.4322
1.267	0.4334
1.268	0.4346
1.274	0.4357
1.276	0.4369
1.28	0.4381
1.284	0.4393
1.291	0.4404
1.293	0.4416
1.296	0.4428
1.299	0.4439
1.302	0.4451
1.306	0.4463
1.31	0.4474
1.312	0.4486
1.313	0.4498
1.318	0.4509
1.325	0.4521
1.328	0.4533
1.334	0.4544
1.335	0.4556
1.336	0.4568
1.34	0.4579
1.346	0.4591
1.349	0.4603
1.351	0.4614
1.355	0.4626
1.36	0.4638
1.362	0.465
1.363	0.4661
1.366	0.4673
1.367	0.4685
1.369	0.4699
1.371	0.4711
1.372	0.4723
1.373	0.4734
1.378	0.4746
1.379	0.4758
1.38	0.4769
1.384	0.4784
1.388	0.4796
1.391	0.4807
1.396	0.4819
1.397	0.4831
1.399	0.4842
1.401	0.4854
1.403	0.4866
1.404	0.4877
1.406	0.4898
1.409	0.4909
1.411	0.4921
1.412	0.4936
1.415	0.4947
1.417	0.4959
1.418	0.4971
1.419	0.4982
1.42	0.4994
1.421	0.5006
1.423	0.5018
1.424	0.5032
1.425	0.5058
1.426	0.5079
1.427	0.5096
1.429	0.5108
1.43	0.512
1.431	0.5131
1.433	0.5149
1.435	0.5161
1.435	0.5172
1.437	0.5184
1.437	0.5202
1.438	0.5228
1.439	0.5248
1.44	0.526
1.443	0.5272
1.444	0.5289
1.444	0.5301
1.445	0.5318
1.448	0.533
1.451	0.5342
1.451	0.5353
1.451	0.5371
1.453	0.5383
1.455	0.5394
1.456	0.5406
1.457	0.5418
1.459	0.5429
1.461	0.5441
1.463	0.5453
1.467	0.5464
1.468	0.5476
1.469	0.5488
1.471	0.5499
1.472	0.5511
1.474	0.5523
1.475	0.5537
1.478	0.5549
1.48	0.5561
1.482	0.5572
1.483	0.5584
1.485	0.5596
1.487	0.5607
1.488	0.5619
1.489	0.5631
1.492	0.5643
1.494	0.5654
1.496	0.5666
1.497	0.568
1.498	0.5692
1.502	0.5704
1.504	0.5716
1.506	0.5727
1.508	0.5739
1.511	0.5751
1.512	0.5762
1.514	0.5774
1.516	0.5786
1.519	0.5797
1.522	0.5809
1.525	0.5821
1.527	0.5832
1.529	0.5844
1.532	0.5856
1.535	0.5867
1.536	0.5879
1.539	0.5891
1.54	0.5905
1.545	0.5917
1.546	0.5929
1.546	0.594
1.549	0.5952
1.553	0.5964
1.554	0.5975
1.556	0.5987
1.557	0.5999
1.563	0.6011
1.572	0.6022
1.574	0.6034
1.58	0.6046
1.583	0.6057
1.585	0.6069
1.587	0.6081
1.589	0.6092
1.593	0.6104
1.598	0.6116
1.603	0.6127
1.606	0.6139
1.607	0.6151
1.613	0.6162
1.616	0.6177
1.618	0.6189
1.622	0.62
1.628	0.6212
1.634	0.6224
1.636	0.6235
1.638	0.6247
1.646	0.6259
1.651	0.627
1.653	0.6282
1.658	0.6294
1.66	0.6305
1.668	0.6317
1.671	0.6329
1.673	0.6341
1.676	0.6352
1.679	0.6364
1.682	0.6379
1.684	0.639
1.687	0.6402
1.692	0.6414
1.696	0.6425
1.703	0.6437
1.705	0.6449
1.71	0.646
1.713	0.6472
1.716	0.6484
1.72	0.6495
1.724	0.6507
1.728	0.6519
1.734	0.653
1.736	0.6542
1.743	0.6554
1.746	0.6565
1.75	0.6577
1.753	0.6589
1.755	0.66
1.759	0.6612
1.762	0.6624
1.765	0.6636
1.768	0.6647
1.772	0.6659
1.774	0.6671
1.779	0.6682
1.784	0.6694
1.788	0.6706
1.791	0.6717
1.796	0.6729
1.8	0.6741
1.803	0.6752
1.807	0.6764
1.809	0.6776
1.812	0.6787
1.814	0.6799
1.816	0.6811
1.824	0.6822
1.826	0.6834
1.828	0.6846
1.831	0.6857
1.833	0.6869
1.838	0.6881
1.84	0.6893
1.848	0.6904
1.852	0.6916
1.853	0.6928
1.855	0.6939
1.857	0.6951
1.86	0.6963
1.864	0.6974
1.868	0.6986
1.872	0.6998
1.875	0.7009
1.878	0.7021
1.887	0.7033
1.889	0.7044
1.894	0.7056
1.897	0.7068
1.897	0.7079
1.901	0.7091
1.906	0.7103
1.908	0.7114
1.915	0.7126
1.919	0.7138
1.923	0.715
1.929	0.7161
1.931	0.7173
1.934	0.7185
1.936	0.7196
1.94	0.7208
1.942	0.722
1.945	0.7231
1.946	0.7243
1.949	0.7255
1.95	0.7266
1.953	0.7278
1.954	0.7298
1.958	0.731
1.96	0.7322
1.963	0.7336
1.97	0.7351
1.974	0.7363
1.975	0.7374
1.976	0.7386
1.982	0.7398
1.984	0.7409
1.988	0.7421
1.991	0.7433
1.992	0.7445
1.997	0.7456
2.003	0.7468
2.005	0.748
2.01	0.7491
2.013	0.7503
2.016	0.7515
2.018	0.7526
2.02	0.7538
2.022	0.755
2.025	0.7561
2.026	0.7573
2.03	0.7585
2.033	0.7596
2.035	0.7608
2.037	0.762
2.038	0.7631
2.043	0.7643
2.048	0.7655
2.05	0.7666
2.053	0.7681
2.055	0.7693
2.057	0.7704
2.058	0.7716
2.06	0.7728
2.065	0.7739
2.068	0.7751
2.075	0.7763
2.078	0.7775
2.082	0.7789
2.084	0.7801
2.087	0.7812
2.091	0.7824
2.094	0.7836
2.096	0.7848
2.1	0.7859
2.102	0.7871
2.106	0.7883
2.108	0.7897
2.109	0.7909
2.11	0.7921
2.111	0.7932
2.115	0.7944
2.117	0.7956
2.12	0.7967
2.123	0.7979
2.125	0.8002
2.128	0.8014
2.13	0.8026
2.132	0.8037
2.133	0.8049
2.134	0.8084
2.135	0.8096
2.137	0.8107
2.138	0.8119
2.139	0.8134
2.143	0.8145
2.143	0.8175
2.145	0.8186
2.146	0.8198
2.147	0.821
2.149	0.8221
2.152	0.8245
2.154	0.8256
2.158	0.8268
2.159	0.828
2.163	0.8291
2.166	0.8303
2.17	0.8315
2.174	0.8327
2.18	0.8338
2.186	0.835
2.193	0.8364
2.197	0.8376
2.201	0.8388
2.203	0.84
2.207	0.8411
2.209	0.8423
2.213	0.8435
2.216	0.8446
2.218	0.8458
2.227	0.847
2.231	0.8481
2.232	0.8493
2.234	0.8505
2.236	0.8516
2.239	0.8528
2.242	0.854
2.244	0.856
2.247	0.8572
2.251	0.8584
2.253	0.8595
2.256	0.8607
2.258	0.8619
2.259	0.863
2.263	0.8642
2.264	0.8654
2.269	0.8665
2.273	0.8686
2.279	0.8697
2.287	0.8709
2.291	0.8721
2.294	0.8732
2.296	0.8744
2.303	0.8756
2.307	0.8768
2.315	0.8779
2.32	0.8791
2.327	0.8803
2.332	0.8814
2.336	0.8826
2.339	0.8838
2.341	0.8849
2.346	0.8861
2.35	0.8873
2.353	0.8884
2.358	0.8896
2.363	0.8908
2.368	0.8919
2.372	0.8931
2.373	0.8943
2.377	0.8954
2.38	0.8966
2.395	0.8978
2.399	0.8989
2.408	0.9001
2.417	0.9013
2.42	0.9025
2.425	0.9036
2.432	0.9048
2.436	0.906
2.44	0.9071
2.448	0.9083
2.456	0.9095
2.465	0.9106
2.478	0.9118
2.482	0.913
2.495	0.9141
2.499	0.9153
2.504	0.9165
2.509	0.9176
2.513	0.9188
2.515	0.92
2.525	0.9211
2.53	0.9223
2.535	0.9235
2.543	0.9246
2.548	0.9258
2.557	0.927
2.564	0.9282
2.573	0.9293
2.582	0.9305
2.585	0.9317
2.599	0.9328
2.602	0.934
2.613	0.9352
2.622	0.9363
2.625	0.9375
2.638	0.9387
2.651	0.9398
2.662	0.941
2.666	0.9422
2.67	0.9433
2.687	0.9445
2.69	0.9457
2.693	0.9468
2.714	0.948
2.72	0.9492
2.728	0.9504
2.741	0.9515
2.762	0.9527
2.78	0.9539
2.787	0.955
2.8	0.9562
2.803	0.9574
2.809	0.9585
2.822	0.9597
2.84	0.9609
2.848	0.962
2.864	0.9632
2.869	0.9644
2.888	0.9655
2.894	0.9667
2.906	0.9679
2.913	0.9696
2.918	0.9708
2.925	0.9723
2.938	0.9734
2.947	0.9746
2.954	0.9758
2.965	0.9769
2.999	0.9781
3.018	0.9793
3.03	0.9804
3.047	0.9816
3.068	0.9828
3.089	0.9839
3.133	0.9851
3.195	0.9863
3.221	0.9874
3.271	0.9886
3.29	0.9898
3.355	0.9909
3.414	0.9921
3.428	0.9933
3.523	0.9945
3.561	0.9956
3.628	0.9968
3.835	0.998
4.011	0.9991
5.368	1


==> figurestikz/data/ecdf_profiles/txbrateDownlinkMbps-4.tsv <==
0	0
0.00224	0.003597
0.005536	0.004625
0.007488	0.005653
0.009888	0.00668
0.02387	0.007708
0.04851	0.00925
0.04886	0.0105
0.04909	0.01167
0.04915	0.01314
0.04938	0.01432
0.04963	0.01549
0.04989	0.01652
0.0503	0.01755
0.05059	0.01879
0.05286	0.01982
0.08275	0.02092
0.09693	0.0221
0.0984	0.0232
0.09856	0.02423
0.0992	0.02533
0.1003	0.02643
0.1074	0.02753
0.1222	0.02856
0.1373	0.02958
0.1463	0.03061
0.1468	0.03171
0.1473	0.03274
0.1477	0.03384
0.1481	0.03487
0.1486	0.0359
0.1495	0.037
0.1508	0.03803
0.157	0.03913
0.191	0.04023
0.1957	0.04126
0.1977	0.04228
0.1986	0.04339
0.1996	0.04441
0.2014	0.04544
0.2111	0.04654
0.2255	0.04764
0.2347	0.04867
0.2436	0.04992
0.2452	0.05095
0.2474	0.05205
0.2519	0.05315
0.2604	0.05418
0.2692	0.0552
0.2838	0.05623
0.2909	0.05726
0.293	0.05829
0.2952	0.05954
0.2978	0.06056
0.3005	0.06159
0.3038	0.06269
0.3128	0.06372
0.3225	0.06475
0.3322	0.06578
0.3375	0.0668
0.342	0.06783
0.3434	0.06886
0.3444	0.06989
0.3475	0.07099
0.3556	0.07209
0.3628	0.07312
0.3729	0.07422
0.3819	0.07532
0.3898	0.07635
0.3916	0.07737
0.3937	0.07848
0.3995	0.07965
0.4084	0.08068
0.4224	0.08171
0.4319	0.08281
0.4378	0.08391
0.4391	0.08494
0.4412	0.08604
0.4429	0.08714
0.4472	0.08817
0.4519	0.08927
0.4659	0.0903
0.477	0.09132
0.4839	0.09235
0.4866	0.09338
0.4887	0.09448
0.4918	0.09573
0.4936	0.09676
0.4978	0.09778
0.5057	0.09881
0.5143	0.09984
0.5214	0.1009
0.5252	0.102
0.5326	0.103
0.5357	0.1041
0.5381	0.1051
0.5398	0.1062
0.5421	0.1073
0.546	0.1083
0.5502	0.1093
0.5566	0.1104
0.5634	0.1115
0.5688	0.1125
0.5755	0.1136
0.5836	0.1147
0.5872	0.1158
0.5896	0.1168
0.5907	0.1179
0.5936	0.1189
0.5986	0.12
0.6029	0.121
0.6106	0.122
0.6203	0.123
0.6282	0.1241
0.6329	0.1252
0.635	0.1262
0.6371	0.1272
0.6397	0.1282
0.6443	0.1293
0.6505	0.1304
0.6597	0.1314
0.6679	0.1324
0.6736	0.1335
0.6781	0.1345
0.681	0.1355
0.6826	0.1365
0.684	0.1376
0.6861	0.1387
0.6887	0.1398
0.6915	0.1408
0.6972	0.1418
0.703	0.1429
0.7082	0.144
0.7143	0.1451
0.7206	0.1461
0.7261	0.1471
0.7292	0.1481
0.7308	0.1492
0.7331	0.1503
0.7361	0.1513
0.7382	0.1523
0.7428	0.1534
0.7468	0.1545
0.7507	0.1556
0.7532	0.1567
0.7575	0.1577
0.7618	0.1587
0.7672	0.1598
0.7709	0.1608
0.7754	0.1619
0.7784	0.163
0.7812	0.164
0.7825	0.165
0.7839	0.1661
0.7854	0.1671
0.7886	0.1681
0.7916	0.1691
0.7966	0.1702
0.8016	0.1713
0.8118	0.1724
0.8185	0.1734
0.827	0.1744
0.8287	0.1755
0.8313	0.1765
0.8333	0.1775
0.8354	0.1785
0.8371	0.1796
0.8418	0.1807
0.8492	0.1818
0.8534	0.1829
0.8575	0.184
0.8619	0.1851
0.8684	0.1861
0.873	0.1871
0.8764	0.1882
0.8785	0.1892
0.8804	0.1902
0.8845	0.1912
0.8876	0.1923
0.8932	0.1934
0.8994	0.1944
0.906	0.1955
0.9127	0.1965
0.9165	0.1975
0.922	0.1986
0.9251	0.1996
0.927	0.2006
0.9297	0.2017
0.9333	0.2028
0.9381	0.2038
0.9426	0.2048
0.9481	0.2059
0.955	0.207
0.9587	0.2081
0.9669	0.2091
0.9723	0.2102
0.9747	0.2112
0.9777	0.2123
0.9796	0.2133
0.9851	0.2144
0.9932	0.2154
0.9982	0.2164
1.005	0.2174
1.013	0.2185
1.02	0.2196
1.024	0.2207
1.027	0.2218
1.029	0.2228
1.031	0.2239
1.037	0.2249
1.041	0.226
1.047	0.2271
1.055	0.2281
1.061	0.2291
1.068	0.2302
1.071	0.2313
1.074	0.2323
1.076	0.2334
1.077	0.2344
1.08	0.2355
1.086	0.2365
1.094	0.2376
1.099	0.2386
1.109	0.2396
1.116	0.2407
1.12	0.2417
1.124	0.2428
1.127	0.2438
1.133	0.2448
1.14	0.2459
1.146	0.247
1.151	0.2481
1.159	0.2492
1.164	0.2502
1.166	0.2512
1.169	0.2522
1.172	0.2533
1.176	0.2543
1.179	0.2554
1.183	0.2564
1.191	0.2575
1.196	0.2586
1.204	0.2597
1.21	0.2607
1.213	0.2617
1.216	0.2628
1.218	0.2639
1.22	0.2649
1.222	0.266
1.226	0.2671
1.233	0.2681
1.242	0.2691
1.249	0.2702
1.256	0.2713
1.26	0.2724
1.265	0.2734
1.268	0.2744
1.27	0.2755
1.274	0.2765
1.278	0.2776
1.283	0.2786
1.289	0.2796
1.292	0.2806
1.298	0.2817
1.305	0.2827
1.31	0.2841
1.314	0.2851
1.317	0.2862
1.321	0.2872
1.324	0.2883
1.33	0.2894
1.335	0.2904
1.34	0.2915
1.345	0.2925
1.348	0.2936
1.352	0.2947
1.358	0.2958
1.362	0.2968
1.364	0.2978
1.368	0.2989
1.372	0.2999
1.376	0.3009
1.381	0.302
1.388	0.3032
1.391	0.3042
1.392	0.3052
1.397	0.3063
1.402	0.3074
1.409	0.3085
1.414	0.3095
1.416	0.3105
1.419	0.3116
1.423	0.3127
1.427	0.3137
1.431	0.3147
1.434	0.3158
1.437	0.3169
1.44	0.318
1.444	0.319
1.447	0.3201
1.452	0.3211
1.457	0.3221
1.461	0.3232
1.464	0.3243
1.466	0.3253
1.469	0.3263
1.471	0.3273
1.474	0.3284
1.477	0.3295
1.48	0.3306
1.483	0.3317
1.487	0.3328
1.492	0.334
1.495	0.335
1.5	0.3361
1.507	0.3372
1.511	0.3382
1.514	0.3393
1.517	0.3403
1.521	0.3414
1.528	0.3425
1.538	0.3435
1.543	0.3445
1.546	0.3455
1.55	0.3466
1.554	0.3477
1.557	0.3487
1.562	0.3497
1.566	0.3508
1.571	0.3519
1.576	0.353
1.578	0.354
1.582	0.355
1.587	0.3561
1.59	0.3571
1.592	0.3582
1.597	0.3592
1.6	0.3602
1.605	0.3613
1.608	0.3624
1.612	0.3635
1.617	0.3646
1.622	0.3657
1.626	0.3668
1.631	0.3678
1.634	0.3689
1.638	0.3699
1.641	0.3709
1.645	0.372
1.65	0.3731
1.652	0.3741
1.654	0.3751
1.658	0.3762
1.663	0.3772
1.665	0.3782
1.668	0.3792
1.673	0.3803
1.681	0.3814
1.683	0.3825
1.687	0.3835
1.691	0.3845
1.693	0.3856
1.696	0.3867
1.699	0.3877
1.702	0.3887
1.705	0.3898
1.709	0.3908
1.712	0.3919
1.715	0.393
1.721	0.3941
1.725	0.3951
1.73	0.3961
1.735	0.3972
1.737	0.3983
1.74	0.3994
1.744	0.4005
1.748	0.4016
1.751	0.4026
1.754	0.4037
1.758	0.4047
1.761	0.4057
1.765	0.4068
1.767	0.4078
1.773	0.4088
1.776	0.4099
1.78	0.4109
1.784	0.412
1.787	0.413
1.792	0.4141
1.798	0.4152
1.799	0.4162
1.804	0.4173
1.806	0.4183
1.81	0.4194
1.815	0.4204
1.819	0.4215
1.824	0.4225
1.832	0.4235
1.836	0.4246
1.84	0.4256
1.842	0.4267
1.845	0.4278
1.847	0.4289
1.853	0.43
1.857	0.4311
1.862	0.4321
1.865	0.4331
1.867	0.4342
1.871	0.4353
1.877	0.4364
1.879	0.4374
1.886	0.4386
1.892	0.4397
1.895	0.4408
1.899	0.4418
1.904	0.4428
1.91	0.4439
1.915	0.4449
1.917	0.446
1.92	0.447
1.923	0.4481
1.926	0.4492
1.933	0.4502
1.936	0.4513
1.938	0.4524
1.946	0.4535
1.948	0.4545
1.951	0.4555
1.953	0.4565
1.957	0.4576
1.961	0.4586
1.969	0.4597
1.975	0.4607
1.979	0.4618
1.983	0.4628
1.988	0.4638
1.993	0.4649
1.998	0.466
2.004	0.4671
2.012	0.4682
2.014	0.4692
2.019	0.4703
2.021	0.4714
2.027	0.4724
2.032	0.4734
2.036	0.4745
2.038	0.4756
2.041	0.4766
2.044	0.4776
2.048	0.4786
2.051	0.4797
2.054	0.4808
2.06	0.4819
2.063	0.483
2.07	0.484
2.077	0.4851
2.082	0.4861
2.085	0.4872
2.09	0.4882
2.094	0.4893
2.097	0.4903
2.102	0.4914
2.11	0.4924
2.112	0.4935
2.116	0.4946
2.122	0.4956
2.129	0.4966
2.137	0.4977
2.14	0.4988
2.146	0.4998
2.151	0.5008
2.159	0.5018
2.163	0.5029
2.165	0.504
2.172	0.5051
2.178	0.5062
2.181	0.5072
2.183	0.5083
2.188	0.5093
2.191	0.5104
2.194	0.5115
2.197	0.5126
2.201	0.5136
2.207	0.5146
2.211	0.5158
2.216	0.5169
2.22	0.518
2.226	0.5191
2.23	0.5201
2.238	0.5211
2.243	0.5222
2.246	0.5232
2.248	0.5243
2.258	0.5253
2.26	0.5264
2.266	0.5274
2.274	0.5284
2.278	0.5294
2.281	0.5305
2.284	0.5316
2.287	0.5326
2.297	0.5336
2.3	0.5347
2.306	0.5358
2.307	0.5369
2.314	0.5379
2.319	0.5389
2.321	0.5399
2.326	0.541
2.332	0.542
2.336	0.5431
2.341	0.5441
2.345	0.5451
2.349	0.5462
2.354	0.5473
2.359	0.5483
2.364	0.5493
2.369	0.5504
2.374	0.5516
2.38	0.5527
2.383	0.5537
2.391	0.5548
2.395	0.5559
2.399	0.5569
2.408	0.5579
2.412	0.5589
2.415	0.56
2.42	0.5611
2.428	0.5621
2.432	0.5631
2.436	0.5642
2.439	0.5652
2.442	0.5662
2.445	0.5673
2.454	0.5684
2.463	0.5694
2.47	0.5705
2.473	0.5717
2.48	0.5727
2.485	0.5738
2.491	0.5748
2.498	0.5758
2.504	0.5769
2.51	0.578
2.515	0.579
2.52	0.58
2.523	0.5811
2.529	0.5821
2.535	0.5832
2.545	0.5842
2.549	0.5853
2.557	0.5863
2.561	0.5874
2.571	0.5884
2.574	0.5894
2.577	0.5904
2.584	0.5915
2.59	0.5926
2.596	0.5936
2.605	0.5947
2.612	0.5958
2.62	0.5968
2.623	0.5979
2.631	0.599
2.634	0.6
2.639	0.601
2.643	0.602
2.648	0.6031
2.653	0.6042
2.661	0.6052
2.671	0.6064
2.674	0.6074
2.679	0.6084
2.685	0.6095
2.688	0.6106
2.697	0.6116
2.701	0.6126
2.708	0.6136
2.711	0.6147
2.716	0.6157
2.722	0.6167
2.728	0.6178
2.734	0.6188
2.743	0.6198
2.75	0.6208
2.756	0.6219
2.762	0.623
2.765	0.6241
2.77	0.6251
2.779	0.6261
2.785	0.6271
2.793	0.6282
2.8	0.6293
2.804	0.6303
2.814	0.6313
2.819	0.6324
2.827	0.6334
2.833	0.6344
2.841	0.6354
2.848	0.6365
2.856	0.6375
2.862	0.6386
2.87	0.6397
2.874	0.6408
2.879	0.6418
2.885	0.6429
2.894	0.644
2.899	0.645
2.906	0.646
2.917	0.647
2.923	0.6481
2.933	0.6491
2.942	0.6501
2.949	0.6512
2.955	0.6522
2.961	0.6532
2.969	0.6543
2.979	0.6553
2.988	0.6564
2.995	0.6574
3.002	0.6585
3.008	0.6595
3.016	0.6605
3.025	0.6616
3.036	0.6627
3.042	0.6637
3.054	0.6647
3.066	0.6658
3.071	0.6668
3.076	0.6678
3.082	0.6688
3.087	0.6699
3.094	0.6709
3.102	0.6719
3.11	0.673
3.117	0.6741
3.125	0.6751
3.131	0.6761
3.136	0.6772
3.144	0.6782
3.154	0.6793
3.159	0.6804
3.165	0.6814
3.174	0.6824
3.177	0.6835
3.192	0.6845
3.198	0.6855
3.204	0.6865
3.211	0.6876
3.217	0.6887
3.221	0.6897
3.231	0.6907
3.238	0.6917
3.245	0.6928
3.257	0.6939
3.266	0.695
3.27	0.6961
3.274	0.6971
3.283	0.6982
3.293	0.6993
3.303	0.7003
3.308	0.7014
3.317	0.7024
3.329	0.7034
3.341	0.7044
3.345	0.7055
3.351	0.7066
3.356	0.7077
3.366	0.7087
3.373	0.7097
3.381	0.7108
3.386	0.7118
3.391	0.7128
3.394	0.7138
3.41	0.7149
3.415	0.7159
3.427	0.7169
3.435	0.718
3.442	0.719
3.45	0.72
3.454	0.721
3.461	0.7221
3.47	0.7232
3.474	0.7243
3.485	0.7253
3.499	0.7263
3.506	0.7274
3.513	0.7284
3.523	0.7295
3.532	0.7305
3.541	0.7316
3.547	0.7326
3.552	0.7337
3.561	0.7348
3.569	0.7358
3.582	0.7368
3.585	0.7379
3.599	0.7389
3.605	0.7399
3.61	0.7409
3.616	0.742
3.629	0.743
3.635	0.744
3.643	0.745
3.652	0.7461
3.657	0.7472
3.664	0.7482
3.672	0.7493
3.678	0.7503
3.683	0.7514
3.69	0.7525
3.696	0.7536
3.707	0.7546
3.715	0.7557
3.726	0.7568
3.732	0.7578
3.739	0.7588
3.75	0.7599
3.756	0.761
3.766	0.762
3.773	0.7631
3.779	0.7642
3.79	0.7652
3.797	0.7665
3.806	0.7675
3.815	0.7685
3.826	0.7696
3.833	0.7707
3.838	0.7717
3.844	0.7729
3.849	0.7739
3.855	0.7749
3.868	0.776
3.878	0.777
3.889	0.7781
3.902	0.7791
3.907	0.7801
3.915	0.7812
3.92	0.7823
3.927	0.7833
3.934	0.7844
3.944	0.7854
3.953	0.7865
3.962	0.7876
3.968	0.7887
3.976	0.7898
3.984	0.7908
3.988	0.7918
3.996	0.7928
4.007	0.7939
4.015	0.7949
4.024	0.7959
4.032	0.7969
4.039	0.798
4.045	0.7991
4.056	0.8001
4.065	0.8011
4.073	0.8022
4.082	0.8032
4.096	0.8042
4.108	0.8052
4.118	0.8063
4.125	0.8074
4.131	0.8084
4.141	0.8094
4.147	0.8105
4.156	0.8115
4.164	0.8126
4.167	0.8136
4.175	0.8146
4.183	0.8157
4.192	0.8168
4.205	0.8179
4.22	0.819
4.23	0.82
4.236	0.821
4.24	0.8221
4.252	0.8231
4.262	0.8241
4.272	0.826
4.291	0.8279
4.304	0.829
4.309	0.8309
4.319	0.8319
4.327	0.8334
4.341	0.8345
4.358	0.8355
4.364	0.8365
4.373	0.8375
4.377	0.8386
4.379	0.8397
4.38	0.8407
4.382	0.8418
4.383	0.843
4.384	0.844
4.385	0.8451
4.386	0.8462
4.388	0.8473
4.39	0.8486
4.392	0.8497
4.393	0.8507
4.396	0.8519
4.411	0.8529
4.418	0.854
4.426	0.8551
4.432	0.8562
4.438	0.8572
4.442	0.8583
4.452	0.8593
4.475	0.8604
4.489	0.8615
4.499	0.8625
4.51	0.8635
4.52	0.8646
4.528	0.8656
4.545	0.8667
4.555	0.8677
4.565	0.8687
4.575	0.8698
4.594	0.8713
4.602	0.8724
4.618	0.8734
4.638	0.8745
4.649	0.8755
4.661	0.8765
4.687	0.8776
4.702	0.8787
4.714	0.8797
4.728	0.8807
4.745	0.8817
4.768	0.8828
4.784	0.8838
4.804	0.8848
4.826	0.8858
4.837	0.8869
4.847	0.8879
4.859	0.889
4.871	0.89
4.886	0.8911
4.896	0.8922
4.923	0.8933
4.939	0.8943
4.958	0.8954
4.973	0.8965
4.999	0.8975
5.009	0.8985
5.033	0.8996
5.053	0.9007
5.069	0.9018
5.096	0.9028
5.108	0.9038
5.127	0.9049
5.142	0.9059
5.15	0.9069
5.17	0.9079
5.193	0.909
5.209	0.9101
5.217	0.9111
5.236	0.9122
5.265	0.9133
5.282	0.9143
5.307	0.9154
5.326	0.9165
5.349	0.9176
5.383	0.9187
5.407	0.9197
5.436	0.9208
5.448	0.9218
5.468	0.9228
5.497	0.9239
5.512	0.925
5.548	0.926
5.577	0.9271
5.604	0.9282
5.626	0.9292
5.647	0.9303
5.688	0.9313
5.706	0.9324
5.717	0.9334
5.745	0.9344
5.763	0.9355
5.787	0.9366
5.822	0.9377
5.847	0.9388
5.862	0.9398
5.893	0.9409
5.902	0.9419
5.939	0.943
5.974	0.9441
6.008	0.9451
6.041	0.9462
6.06	0.9473
6.09	0.9483
6.129	0.9493
6.156	0.9504
6.184	0.9515
6.236	0.9525
6.262	0.9535
6.288	0.9546
6.311	0.9556
6.34	0.9567
6.355	0.9577
6.41	0.9588
6.463	0.9599
6.487	0.9609
6.536	0.962
6.55	0.963
6.57	0.9641
6.64	0.9651
6.662	0.9662
6.711	0.9672
6.808	0.9683
6.844	0.9693
6.877	0.9703
6.929	0.9714
7.001	0.9725
7.066	0.9736
7.099	0.9746
7.142	0.9756
7.16	0.9767
7.223	0.9778
7.264	0.9789
7.363	0.9799
7.465	0.9809
7.576	0.9819
7.614	0.983
7.659	0.984
7.771	0.985
7.809	0.9861
7.915	0.9871
8.012	0.9881
8.115	0.9891
8.278	0.9902
8.34	0.9912
8.454	0.9922
8.694	0.9932
8.789	0.9943
9	0.9953
9.247	0.9963
9.446	0.9974
9.691	0.9984
10.89	0.9994
13.34	1

